GRAND for Rayleigh Fading Channels

Guessing Random Additive Noise Decoding (GRAND) is a code-agnostic decoding technique for short-length and high-rate channel codes. GRAND tries to guess the channel noise by generating test error patterns (TEPs), and the sequence of the TEPs is the main difference between different GRAND variants. In this work, we extend the application of GRAND to multipath frequency non-selective Rayleigh fading communication channels, and we refer to this GRAND variant as Fading-GRAND. The proposed Fading-GRAND adapts its TEP generation to the fading conditions of the underlying communication channel, outperforming traditional channel code decoders in scenarios with $L$ spatial diversity branches as well as scenarios with no diversity. Numerical simulation results show that the Fading-GRAND outperforms the traditional Berlekamp-Massey (B-M) decoder for decoding BCH code $(127,106)$ and BCH code $(127,113)$ by $\mathbf{0.5\sim6.5}$ dB at a target FER of $10^{-7}$. Similarly, Fading-GRAND outperforms GRANDAB, the hard-input variation of GRAND, by $0.2\sim8$ dB at a target FER of $10^{-7}$ with CRC $(128,104)$ code and RLC $(128,104)$. Furthermore the average complexity of Fading-GRAND, at $\frac{E_b}{N_0}$ corresponding to target FER of $10^{-7}$, is $\frac{1}{2}\times\sim \frac{1}{46}\times$ the complexity of GRANDAB.

==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/BCH_127_106_BM.txt <==
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                   = BFER
#    ** Type of bits           = int32
#    ** Type of reals          = float32
#    ** Date (UTC)             = 2022-04-12 19:06:08
#    ** Git version            = v2.3.5
#    ** Code type (C)          = BCH
#    ** Noise range            = 0 -> 10 dB
#    ** Noise type (E)         = EBN0
#    ** Seed                   = 0
#    ** Statistics             = off
#    ** Debug mode             = off
#    ** Multi-threading (t)    = 12 thread(s)
#    ** Coset approach (c)     = no
#    ** Coded monitoring       = no
#    ** Bad frames tracking    = off
#    ** Bad frames replay      = off
#    ** Bit rate               = 0.834646 (106/127)
#    ** Inter frame level      = 1
# * Source ----------------------------------------
#    ** Type                   = RAND
#    ** Implementation         = STD
#    ** Info. bits (K_info)    = 106
# * Codec -----------------------------------------
#    ** Type                   = BCH
#    ** Info. bits (K)         = 106
#    ** Codeword size (N_cw)   = 127
#    ** Frame size (N)         = 127
#    ** Code rate              = 0.834646 (106/127)
# * Encoder ---------------------------------------
#    ** Type                   = BCH
#    ** Systematic             = yes
# * Decoder ---------------------------------------
#    ** Type (D)               = ALGEBRAIC
#    ** Implementation         = STD
#    ** Systematic             = yes
#    ** Galois field order (m) = 7
#    ** Correction power (T)   = 3
# * Modem -----------------------------------------
#    ** Type                   = BPSK
#    ** Implementation         = STD
#    ** Bits per symbol        = 1
#    ** Sigma square           = on
# * Channel ---------------------------------------
#    ** Type                   = AWGN
#    ** Implementation         = STD
#    ** Complex                = off
#    ** Add users              = off
# * Monitor ---------------------------------------
#    ** Lazy reduction         = off
#    ** Frame error count (e)  = 100
#    ** Compute mutual info    = no
# * Terminal --------------------------------------
#    ** Show Sigma             = off
#    ** Enabled                = yes
#    ** Frequency (ms)         = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      -0.78 |     0.00 ||      100 |     1056 |      100 | 9.96e-02 | 1.00e+00 ||    0.085 | 00h00'00   
      -0.28 |     0.50 ||      101 |      948 |      100 | 8.85e-02 | 9.90e-01 ||    0.335 | 00h00'00   
       0.22 |     1.00 ||      102 |      836 |      100 | 7.73e-02 | 9.80e-01 ||    0.450 | 00h00'00   
       0.72 |     1.50 ||      105 |      683 |      100 | 6.14e-02 | 9.52e-01 ||    0.450 | 00h00'00   
       1.22 |     2.00 ||      113 |      612 |      100 | 5.11e-02 | 8.85e-01 ||    0.440 | 00h00'00   
       1.72 |     2.50 ||      123 |      540 |      100 | 4.14e-02 | 8.13e-01 ||    0.521 | 00h00'00   
       2.22 |     3.00 ||      150 |      486 |      100 | 3.06e-02 | 6.67e-01 ||    0.589 | 00h00'00   
       2.72 |     3.50 ||      261 |      463 |      100 | 1.67e-02 | 3.83e-01 ||    1.153 | 00h00'00   
       3.22 |     4.00 ||      333 |      432 |      100 | 1.22e-02 | 3.00e-01 ||    1.473 | 00h00'00   
       3.72 |     4.50 ||      744 |      411 |      100 | 5.21e-03 | 1.34e-01 ||    2.192 | 00h00'00   
       4.22 |     5.00 ||     1835 |      388 |      100 | 1.99e-03 | 5.45e-02 ||    4.420 | 00h00'00   
       4.72 |     5.50 ||     7909 |      484 |      125 | 5.77e-04 | 1.58e-02 ||   11.024 | 00h00'00   
       5.22 |     6.00 ||    26318 |      406 |      105 | 1.46e-04 | 3.99e-03 ||   16.608 | 00h00'00   
       5.72 |     6.50 ||   125475 |      384 |      103 | 2.89e-05 | 8.21e-04 ||   21.179 | 00h00'00   
       6.22 |     7.00 ||   917273 |      395 |      101 | 4.06e-06 | 1.10e-04 ||   22.199 | 00h00'04   
       6.72 |     7.50 ||  7865858 |      394 |      100 | 4.73e-07 | 1.27e-05 ||   22.726 | 00h00'36   
       7.22 |     8.00 || 82447103 |      368 |      100 | 4.21e-08 | 1.21e-06 ||   22.852 | 00h06'22   
       7.72 |     8.50 || 1.17e+09 |      388 |      100 | 3.13e-09 | 8.54e-08 ||   24.547 | 01h24'14  


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/BCH_127_106_BM_Rayleigh.txt <==
#./aff3ct -C "BCH"  -K 106 -N 127 -m 0 -M 36 -s 1 -E "EBN0" --chn-type "RAYLEIGH"                                                            
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                   = BFER
#    ** Type of bits           = int32
#    ** Type of reals          = float32
#    ** Date (UTC)             = 2022-04-12 19:15:01
#    ** Git version            = v2.3.5
#    ** Code type (C)          = BCH
#    ** Noise range            = 0 -> 36 dB
#    ** Noise type (E)         = EBN0
#    ** Seed                   = 0
#    ** Statistics             = off
#    ** Debug mode             = off
#    ** Multi-threading (t)    = 12 thread(s)
#    ** Coset approach (c)     = no
#    ** Coded monitoring       = no
#    ** Bad frames tracking    = off
#    ** Bad frames replay      = off
#    ** Bit rate               = 0.834646 (106/127)
#    ** Inter frame level      = 1
# * Source ----------------------------------------
#    ** Type                   = RAND
#    ** Implementation         = STD
#    ** Info. bits (K_info)    = 106
# * Codec -----------------------------------------
#    ** Type                   = BCH
#    ** Info. bits (K)         = 106
#    ** Codeword size (N_cw)   = 127
#    ** Frame size (N)         = 127
#    ** Code rate              = 0.834646 (106/127)
# * Encoder ---------------------------------------
#    ** Type                   = BCH
#    ** Systematic             = yes
# * Decoder ---------------------------------------
#    ** Type (D)               = ALGEBRAIC
#    ** Implementation         = STD
#    ** Systematic             = yes
#    ** Galois field order (m) = 7
#    ** Correction power (T)   = 3
# * Modem -----------------------------------------
#    ** Type                   = BPSK
#    ** Implementation         = STD
#    ** Bits per symbol        = 1
#    ** Sigma square           = on
# * Channel ---------------------------------------
#    ** Type                   = RAYLEIGH
#    ** Implementation         = STD
#    ** Block fading policy    = NO
#    ** Complex                = off
#    ** Add users              = off
# * Monitor ---------------------------------------
#    ** Lazy reduction         = off
#    ** Frame error count (e)  = 100
#    ** Compute mutual info    = no
# * Terminal --------------------------------------
#    ** Show Sigma             = off
#    ** Enabled                = yes
#    ** Frequency (ms)         = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      -0.78 |     0.00 ||      100 |     1699 |      100 | 1.60e-01 | 1.00e+00 ||    0.093 | 00h00'00   
       0.22 |     1.00 ||      100 |     1540 |      100 | 1.45e-01 | 1.00e+00 ||    0.436 | 00h00'00   
       1.22 |     2.00 ||      100 |     1344 |      100 | 1.27e-01 | 1.00e+00 ||    0.457 | 00h00'00   
       2.22 |     3.00 ||      100 |     1181 |      100 | 1.11e-01 | 1.00e+00 ||    0.518 | 00h00'00   
       3.22 |     4.00 ||      101 |      993 |      100 | 9.28e-02 | 9.90e-01 ||    0.447 | 00h00'00   
       4.22 |     5.00 ||      102 |      846 |      100 | 7.82e-02 | 9.80e-01 ||    0.451 | 00h00'00   
       5.22 |     6.00 ||      110 |      711 |      101 | 6.10e-02 | 9.18e-01 ||    0.580 | 00h00'00   
       6.22 |     7.00 ||      107 |      624 |      100 | 5.50e-02 | 9.35e-01 ||    0.356 | 00h00'00   
       7.22 |     8.00 ||      124 |      553 |      100 | 4.21e-02 | 8.06e-01 ||    0.654 | 00h00'00   
       8.22 |     9.00 ||      146 |      512 |      100 | 3.31e-02 | 6.85e-01 ||    0.665 | 00h00'00   
       9.22 |    10.00 ||      219 |      456 |      102 | 1.96e-02 | 4.66e-01 ||    1.211 | 00h00'00   
      10.22 |    11.00 ||      329 |      434 |      100 | 1.24e-02 | 3.04e-01 ||    1.368 | 00h00'00   
      11.22 |    12.00 ||     1219 |     1003 |      238 | 7.76e-03 | 1.95e-01 ||    3.228 | 00h00'00   
      12.22 |    13.00 ||      808 |      422 |      101 | 4.93e-03 | 1.25e-01 ||    2.142 | 00h00'00   
      13.22 |    14.00 ||     2429 |      644 |      158 | 2.50e-03 | 6.50e-02 ||    3.786 | 00h00'00   
      14.22 |    15.00 ||     4536 |      495 |      129 | 1.03e-03 | 2.84e-02 ||    7.081 | 00h00'00   
      15.22 |    16.00 ||     6711 |      375 |      100 | 5.27e-04 | 1.49e-02 ||    8.077 | 00h00'00   
      16.22 |    17.00 ||    19024 |      470 |      125 | 2.33e-04 | 6.57e-03 ||   10.959 | 00h00'00   
      17.22 |    18.00 ||    30755 |      376 |      101 | 1.15e-04 | 3.28e-03 ||   12.349 | 00h00'00   
      18.22 |    19.00 ||    73123 |      379 |      100 | 4.89e-05 | 1.37e-03 ||   13.366 | 00h00'00   
      19.22 |    20.00 ||   162035 |      387 |      100 | 2.25e-05 | 6.17e-04 ||   13.502 | 00h00'01   
      20.22 |    21.00 ||   351225 |      385 |      100 | 1.03e-05 | 2.85e-04 ||   13.713 | 00h00'02   
      21.22 |    22.00 ||   923372 |      373 |      100 | 3.81e-06 | 1.08e-04 ||   13.722 | 00h00'07   
      22.22 |    23.00 ||  2037159 |      351 |      100 | 1.63e-06 | 4.91e-05 ||   17.314 | 00h00'12   
      23.22 |    24.00 ||  6209273 |      402 |      100 | 6.11e-07 | 1.61e-05 ||   14.414 | 00h00'45   
      24.22 |    25.00 || 14117502 |      366 |      100 | 2.45e-07 | 7.08e-06 ||   14.165 | 00h01'45   
      25.22 |    26.00 || 31634943 |      412 |      100 | 1.23e-07 | 3.16e-06 ||   14.055 | 00h03'58   
      26.22 |    27.00 || 73240382 |      404 |      100 | 5.20e-08 | 1.37e-06 ||   15.007 | 00h08'37   
      27.22 |    28.00 || 2.02e+08 |      361 |      100 | 1.68e-08 | 4.94e-07 ||   15.471 | 00h23'06   
      28.22 |    29.00 || 5.70e+08 |      379 |      100 | 6.27e-09 | 1.75e-07 ||   15.039 | 01h06'57   
      29.22 |    30.00 || 1.15e+09 |      397 |      100 | 3.25e-09 | 8.68e-08 ||   20.653 | 01h38'35   

==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/BCH_127_106_Line.txt <==
#
SNR 	Threshold	Line
5	7.666667e-01	8.548000e-01
6	8.000000e-01	8.253600e-01
7	7.800000e-01	7.959200e-01
8	8.000000e-01	7.664800e-01
9	7.800000e-01	7.370400e-01
10	7.400000e-01	7.076000e-01
11	7.000000e-01	6.781600e-01
12	6.800000e-01	6.487200e-01
13	6.200000e-01	6.192800e-01
14	6.200000e-01	5.898400e-01
15	5.800000e-01	5.604000e-01
16	5.200000e-01	5.309600e-01
17	4.800000e-01	5.015200e-01
18	4.600000e-01	4.720800e-01
19	4.400000e-01	4.426400e-01
20	4.000000e-01	4.132000e-01
21	3.800000e-01	3.837600e-01
22	3.600000e-01	3.543200e-01
23	3.200000e-01	3.248800e-01
24	2.750000e-01	2.954400e-01
25	2.666667e-01	2.660000e-01	


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_FadingGrand_findParameter_10dB.txt <==
  Threshold		FER
  0.00        		1  
  0.05        	0.984848  
  0.1        	0.953824  
  0.15        	0.925497  
  0.2        	0.836566  
  0.25        	0.811385  
  0.3        	0.67272  
  0.35        	0.6286  
  0.4        	0.502719  
  0.45        	0.428938  
  0.5        	0.374818  
  0.55        	0.349541  
  0.6        	0.327482  
  0.65        	0.338707  
  0.7        	0.300855  
  0.75        	0.290232  
  0.8        	0.317753  
  0.85        	0.284914  
  0.9        	0.296952  
  0.95        	0.296215  
  1.00        		0.326148  
  1.05        	0.355546  
  1.1        	0.362656  
  1.15        	0.369852  
  1.2        	0.334428  
  1.25        	0.408236  
  1.3        	0.412189  
  1.35        	0.426781  
  1.4        	0.457929  
  1.45        	0.384437  
  1.5        	0.417768  
  1.55        	0.405278  
  1.6        	0.447951  
  1.65        	0.456004  
  1.7        	0.417723  
  1.75        	0.473092  
  1.8        	0.445557  
  1.85        	0.39929  
  1.9        	0.477884  
  1.95        	0.440118  


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_FadingGrand_findParameter_15dB.txt <==
  Threshold		FER
  0.00        		0.694767  
  0.05        	0.596735  
  0.1        	0.511029  
  0.15        	0.405317  
  0.2        	0.249769  
  0.25        	0.118244  
  0.3        	0.0569443  
  0.35        	0.025708  
  0.4        	0.0141189  
  0.45        	0.00901616  
  0.5        	0.00929692  
  0.55        	0.00755262  
  0.6        	0.00799733  
  0.65        	0.00712016  
  0.7        	0.00911272  
  0.75        	0.00954046  
  0.8        	0.0105524  
  0.85        	0.0116729  
  0.9        	0.0131611  
  0.95        	0.0163689  
  1.00        		0.0156997  
  1.05        	0.0165173  
  1.1        	0.0176574  
  1.15        	0.0194219  
  1.2        	0.0205145  
  1.25        	0.0232908  
  1.3        	0.0224142  
  1.35        	0.0256172  
  1.4        	0.0246006  
  1.45        	0.022707  
  1.5        	0.0226541  
  1.55        	0.0220208  
  1.6        	0.0251659  
  1.65        	0.0278327  
  1.7        	0.0267115  
  1.75        	0.0256506  
  1.8        	0.0291519  
  1.85        	0.023382  
  1.9        	0.0256421  
  1.95        	0.0285904  


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_FadingGrand_findParameter_20dB.txt <==
 Threshold		FER
  0.00        		0.317002  
  0.05        	0.253005  
  0.1        	0.108158  
  0.15        	0.0337786  
  0.2        	0.00582957  
  0.25        	0.00104846  
  0.3        	0.000112586  
  0.35        	4.16096e-05  
  0.4        	4.33008e-05  
  0.45        	4.89274e-05  
  0.5        	5.97414e-05  
  0.55        	5.20635e-05  
  0.6        	6.71094e-05  
  0.65        	5.51522e-05  
  0.7        	8.94392e-05  
  0.75        	9.04234e-05  
  0.8        	0.000118662  
  0.85        	0.000140135  
  0.9        	0.000160245  
  0.95        	0.000259291  
  1.00        		0.000272841  
  1.05        	0.000266267  
  1.1        	0.000347225  
  1.15        	0.000298432  
  1.2        	0.000342492  
  1.25        	0.000334764  
  1.3        	0.000375429  
  1.35        	0.000496821  
  1.4        	0.00042231  
  1.45        	0.000436117  
  1.5        	0.000515028  
  1.55        	0.000450991  
  1.6        	0.000524459  
  1.65        	0.000510697  
  1.7        	0.000513299  
  1.75        	0.00055338  
  1.8        	0.000516694  
  1.85        	0.000461524  
  1.9        	0.00043931  
  1.95        	0.000495998  


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_FadingGrand_findParameter_25dB.txt <==
  Threshold		FER
  0.00        		0.115557  
  0.05        	0.0466105  
  0.1        	0.00459072  
  0.15        	0.000117921  
  0.2        	1.32833e-06  
  0.25        	2.1252e-07  
  0.3        	1.72848e-07  
  0.35        	1.58438e-07  
  0.4        	1.90037e-07  
  0.45        	1.86657e-07  
  0.5        	2.32422e-07  
  0.55        	2.80746e-07  
  0.6        	3.83272e-07  
  0.65        	4.30917e-07  
  0.7        	6.6389e-07  
  0.75        	8.085e-07  
  0.8        	1.03535e-06  
  0.85        	1.45587e-06  
  0.9        	1.86662e-06  
  0.95        	2.39768e-06  
  1.00        		2.44986e-06  
  1.05        	3.36952e-06  
  1.1        	3.29067e-06  
  1.15        	4.40969e-06  
  1.2        	4.52025e-06  
  1.25        	4.67481e-06  
  1.3        	5.53215e-06  
  1.35        	5.81533e-06  
  1.4        	5.11114e-06  
  1.45        	5.61407e-06  
  1.5        	5.75597e-06  
  1.55        	6.46922e-06  
  1.6        	5.36484e-06  
  1.65        	7.19337e-06 
  1.7        	6.41409e-06  
  1.75        	6.59564e-06  
  1.8        	6.10998e-06  
  1.85        	7.2461e-06  
  1.9        	5.10707e-06  
  1.95        	6.98501e-06  


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_127_106_4bfs.txt <==
SNR 	FER			Comp
0       1  1.87758e+06
1       1  1.9616e+06
2       1  2.25559e+06
3       1  2.21984e+06
4       1  2.03032e+06
5       0.968254  1.70298e+06
6       0.914141  1.76518e+06
7       0.827778  1.86792e+06
8       0.811358  1.48053e+06
9       0.614327  1.14103e+06
10       0.38351  673593
11       0.288106  596347
12       0.179693  416412
13       0.107613  246671
14       0.054225  136121
15       0.023368  61364.5
16       0.0139948  32020.7
17       0.00695368  17466.3
18       0.00291774  9131.92
19       0.00141382  4892.18
20       0.000516512  2113.12
21       0.0002436  1185.72
22       9.32739e-05  583.863
23       4.22288e-05  305.372
24       1.72344e-05  166.538
25       6.63294e-06  91.3593
26       2.46933e-06  51.6235
27       1.09104e-06  29.6954
28       4.8317e-07  18.534
29       1.70131e-07  11.6731
30       7.2769e-08  7.82717
 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_MRC_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  thresh
0       0.565544  947854  1.275
1       0.301448  535114  1.23716
2       0.0966304  169851  1.19932
3       0.0257586  51028.6  1.16148
4       0.00419052  10762.8  1.12364
5       0.000611068  1704.65  1.0858
6       7.60133e-05  309.598  1.04796
7       6.69195e-06  54.7734  1.01012
8       5.41059e-07  12.6356  0.97228
9.0       3.3e-08  		4.3  0.9


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_MRC_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.124309  287727  1.523
1       0.0296505  79706.5  1.47918
2       0.0048528  14923.3  1.43536
3       0.000590094  2302.57  1.39154
4       4.73749e-05  289.146  1.34772
5       4.10222e-06  44.8731  1.3039
6       1.89073e-07  9.16936  1.26008
6.5       4.89338e-08  5.00026  1.23817

 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_MRC_Div_2.txt <==
SNR 	FER			Comp
0       0.968975   1.59986e+06
1       0.891681   1.7454e+06
2       0.76483   1.56113e+06
3       0.52141   980028
4       0.307871   697409
5       0.123152   260824
6       0.0448387   101859
7       0.0156249   41468.3
8       0.00347893   11206.3
9       0.000797858   3261.41
10       0.000147859   922.599
11       3.7741e-05   310.592
12       6.51997e-06   91.1254
13       1.19416e-06   31.5082
14       2.24107e-07   12.7916
15       3.79211e-08   6.04008
 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_MRC_Div_3.txt <==
SNR 	FER			Comp
0       0.584606  1.18183e+06
1       0.266077  669977
2       0.141357  330934
3       0.036116  80924.4
4       0.0062933  19617.2
5       0.00110696  4451.91
6       0.000156197  862.123
7       1.69027e-05  169.273
8       1.95674e-06  39.5081
9       2.05722e-07  11.3767
9.5       5.13772e-08  6.74397
 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_MRC_Div_4.txt <==
SNR 	FER			Comp
0       0.135386   301697
1       0.0428929   118347
2       0.0057348   18273.5
3       0.000824063   3212.18
4       7.36726e-05   480.355
5       4.98481e-06   75.8433
6       3.06151e-07   15.2634
6.5       7.02988e-08   7.87131


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_MRC_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.961039  1.27838e+06  1.191
1       0.872153  1.16372e+06  1.14267
2       0.704892  994602  1.09434
3       0.484483  587747  1.04601
4       0.214376  267552  0.99768
5       0.0807124  99777.6  0.94935
6       0.0245696  31233.3  0.90102
7       0.00544784  8687.36  0.85269
8       0.00102424  1995.99  0.80436
9       0.000195479  475.279  0.75603
10       2.98611e-05  114.539  0.7077
11       4.12023e-06  30.7157  0.65937
12       6.35074e-07  10.0475  0.61104
13       5.95567e-08  4.31673  0.56271


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_SRGrand_bestParameter_linear.txt <==
SNR 	FER			Comp
0       1  			1.05644e+06  
1       1  			1.07856e+06  
2       1  			999340  
3       1  			815806  
4       1  			745308  
5       0.984127  	623536  
6       0.906061  500320  
7       0.812829  394907  
8       0.633223  267192  
9       0.491035  194932  
10       0.267834  97226.8  
11       0.167285  55597.7  
12       0.0785675  26359.8  
13       0.0427488  13282.9  
14       0.0196525  5051.92  
15       0.00770553  2097.92  
16       0.00241746  747.807  
17       0.00102456  312.055  
18       0.000411252  122.617  
19       0.000119356  48.4599  
20       5.5193e-05  22.141  
21       1.6353e-05  10.4773 
22       5.58377e-06  5.6175  
23       1.95201e-06  3.41331  
24       5.85372e-07  2.31157  
25       1.72908e-07  1.73657  
26       6.76218e-08  1.41964  



==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_SelComb_Div_2.txt <==
SNR 	FER			Comp
0       1   		2.11263e+06
1       0.962388   2.1799e+06
2       0.924148   1.68015e+06
3       0.83164   1.68005e+06
4       0.572478   1.19116e+06
5       0.415658   875612
6       0.209256   413272
7       0.0783541   174835
8       0.0334584   70316.8
9       0.00726389   20105.3
10       0.00171523   6298.88
11       0.000381898   1836.86
12       7.04764e-05   484.222
13       1.37757e-05   159.172
14       3.04314e-06   52.7842
15       4.65584e-07   19.4329
16       7.66172e-08   8.53808 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_SelComb_Div_3.txt <==
SNR 	FER			Comp
0       0.984127  1.81904e+06
1       0.85091  1.76283e+06
2       0.721764  1.39272e+06
3       0.508637  1.05322e+06
4       0.184663  397161
5       0.0601446  117906
6       0.0158396  41216.2
7       0.00238199  8354.21
8       0.000420544  1942.94
9       5.04794e-05  393.56
10       6.20262e-06  86.8868
11       5.43048e-07  21.5308
12       5.0026e-08  7.05345
 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_SelComb_Div_4.txt <==
SNR 	FER			Comp
0       0.894972   1.63853e+06
1       0.683669   1.23069e+06
2       0.413862   737577
3       0.153818   356827
4       0.0412267   88999.9
5       0.00901748   24505
6       0.00117691   4384.58
7       0.000131461   778.055
8       1.26362e-05   131.387
9       6.42674e-07  25.2298
10	3.82e-08	4.586



==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_Sel_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.968975  1.9594e+06
1       0.856407  1.72649e+06
2       0.645516  1.17965e+06
3       0.368586  665618
4       0.158516  349980
5       0.0486042  110582
6       0.00928413  24843.2
7       0.00157131  4404.81
8       0.00021637  729.756
9       2.14786e-05  127.234
10       1.94166e-06  24.0203
11       1.57299e-07  6.43325
11.5       4.7299e-08  3.9
 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_Sel_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.861639  1.83181e+06
1       0.660163  1.37435e+06
2       0.409379  754208
3       0.137251  251756
4       0.0386906  89774.1
5       0.00672584  17988
6       0.00119319  3373.34
7       9.96405e-05  455.708
8       7.56436e-06  64.8218
9       4.75134e-07  11.888
10       1.5e-08  3.59
 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_106/FER_Fading_Sel_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       1  1.62649e+06
1       0.992064  1.98707e+06
2       0.940021  1.51774e+06
3       0.815578  1.45242e+06
4       0.57758  1.0302e+06
5       0.34957  622429
6       0.126395  245248
7       0.0456284  85891.7
8       0.0138834  24000.3
9       0.00264452  5598.92
10       0.000647389  1439.29
11       9.89462e-05  316.69
12       1.42862e-05  78.8098
13       2.03345e-06  21.5397
14       2.72159e-07  7.61611
15       3.00261e-08  3.50944
 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/BCH_127_113_BM.txt <==
# ./aff3ct -C "BCH"  -K 113 -N 127 -m 0 -M 11 -s 0.5 -E "EBN0"
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                   = BFER
#    ** Type of bits           = int32
#    ** Type of reals          = float32
#    ** Date (UTC)             = 2022-04-12 19:05:56
#    ** Git version            = v2.3.5
#    ** Code type (C)          = BCH
#    ** Noise range            = 0 -> 11 dB
#    ** Noise type (E)         = EBN0
#    ** Seed                   = 0
#    ** Statistics             = off
#    ** Debug mode             = off
#    ** Multi-threading (t)    = 12 thread(s)
#    ** Coset approach (c)     = no
#    ** Coded monitoring       = no
#    ** Bad frames tracking    = off
#    ** Bad frames replay      = off
#    ** Bit rate               = 0.889764 (113/127)
#    ** Inter frame level      = 1
# * Source ----------------------------------------
#    ** Type                   = RAND
#    ** Implementation         = STD
#    ** Info. bits (K_info)    = 113
# * Codec -----------------------------------------
#    ** Type                   = BCH
#    ** Info. bits (K)         = 113
#    ** Codeword size (N_cw)   = 127
#    ** Frame size (N)         = 127
#    ** Code rate              = 0.889764 (113/127)
# * Encoder ---------------------------------------
#    ** Type                   = BCH
#    ** Systematic             = yes
# * Decoder ---------------------------------------
#    ** Type (D)               = ALGEBRAIC
#    ** Implementation         = STD
#    ** Systematic             = yes
#    ** Galois field order (m) = 7
#    ** Correction power (T)   = 2
# * Modem -----------------------------------------
#    ** Type                   = BPSK
#    ** Implementation         = STD
#    ** Bits per symbol        = 1
#    ** Sigma square           = on
# * Channel ---------------------------------------
#    ** Type                   = AWGN
#    ** Implementation         = STD
#    ** Complex                = off
#    ** Add users              = off
# * Monitor ---------------------------------------
#    ** Lazy reduction         = off
#    ** Frame error count (e)  = 100
#    ** Compute mutual info    = no
# * Terminal --------------------------------------
#    ** Show Sigma             = off
#    ** Enabled                = yes
#    ** Frequency (ms)         = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      -0.51 |     0.00 ||      100 |     1080 |      100 | 9.56e-02 | 1.00e+00 ||    0.099 | 00h00'00   
      -0.01 |     0.50 ||      100 |      980 |      100 | 8.67e-02 | 1.00e+00 ||    0.566 | 00h00'00   
       0.49 |     1.00 ||      100 |      833 |      100 | 7.37e-02 | 1.00e+00 ||    0.471 | 00h00'00   
       0.99 |     1.50 ||      104 |      709 |      100 | 6.03e-02 | 9.62e-01 ||    0.421 | 00h00'00   
       1.49 |     2.00 ||      104 |      606 |      100 | 5.16e-02 | 9.62e-01 ||    0.419 | 00h00'00   
       1.99 |     2.50 ||      117 |      571 |      100 | 4.32e-02 | 8.55e-01 ||    0.551 | 00h00'00   
       2.49 |     3.00 ||      136 |      499 |      100 | 3.25e-02 | 7.35e-01 ||    0.640 | 00h00'00   
       2.99 |     3.50 ||      194 |      444 |      100 | 2.03e-02 | 5.15e-01 ||    0.876 | 00h00'00   
       3.49 |     4.00 ||      247 |      398 |      100 | 1.43e-02 | 4.05e-01 ||    0.799 | 00h00'00   
       3.99 |     4.50 ||      504 |      388 |      100 | 6.81e-03 | 1.98e-01 ||    2.028 | 00h00'00   
       4.49 |     5.00 ||     1010 |      364 |      100 | 3.19e-03 | 9.90e-02 ||    4.756 | 00h00'00   
       4.99 |     5.50 ||     2524 |      364 |      100 | 1.28e-03 | 3.96e-02 ||    7.130 | 00h00'00   
       5.49 |     6.00 ||     7866 |      396 |      110 | 4.46e-04 | 1.40e-02 ||   14.073 | 00h00'00   
       5.99 |     6.50 ||    28349 |      362 |      102 | 1.13e-04 | 3.60e-03 ||   21.527 | 00h00'00   
       6.49 |     7.00 ||   120681 |      360 |      100 | 2.64e-05 | 8.29e-04 ||   24.528 | 00h00'00   
       6.99 |     7.50 ||   743760 |      353 |      100 | 4.20e-06 | 1.34e-04 ||   25.972 | 00h00'03   
       7.49 |     8.00 ||  4588733 |      356 |      100 | 6.87e-07 | 2.18e-05 ||   29.362 | 00h00'17   
       7.99 |     8.50 || 49131567 |      354 |      100 | 6.38e-08 | 2.04e-06 ||   26.427 | 00h03'30   
       8.49 |     9.00 || 4.40e+08 |      336 |      100 | 6.75e-09 | 2.27e-07 ||   27.368 | 00h30'17   
       8.99 |     9.50 || 7.07e+09 |      356 |      100 | 4.45e-10 | 1.41e-08 ||   41.388 | 05h21'53  

==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/BCH_127_113_BM_Rayleigh.txt <==
#./aff3ct -C "BCH"  -K 113 -N 127 -m 0 -M 36 -s 1 -E "EBN0" --chn-type "RAYLEIGH"   
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                   = BFER
#    ** Type of bits           = int32
#    ** Type of reals          = float32
#    ** Date (UTC)             = 2022-04-12 19:15:29
#    ** Git version            = v2.3.5
#    ** Code type (C)          = BCH
#    ** Noise range            = 0 -> 36 dB
#    ** Noise type (E)         = EBN0
#    ** Seed                   = 0
#    ** Statistics             = off
#    ** Debug mode             = off
#    ** Multi-threading (t)    = 12 thread(s)
#    ** Coset approach (c)     = no
#    ** Coded monitoring       = no
#    ** Bad frames tracking    = off
#    ** Bad frames replay      = off
#    ** Bit rate               = 0.889764 (113/127)
#    ** Inter frame level      = 1
# * Source ----------------------------------------
#    ** Type                   = RAND
#    ** Implementation         = STD
#    ** Info. bits (K_info)    = 113
# * Codec -----------------------------------------
#    ** Type                   = BCH
#    ** Info. bits (K)         = 113
#    ** Codeword size (N_cw)   = 127
#    ** Frame size (N)         = 127
#    ** Code rate              = 0.889764 (113/127)
# * Encoder ---------------------------------------
#    ** Type                   = BCH
#    ** Systematic             = yes
# * Decoder ---------------------------------------
#    ** Type (D)               = ALGEBRAIC
#    ** Implementation         = STD
#    ** Systematic             = yes
#    ** Galois field order (m) = 7
#    ** Correction power (T)   = 2
# * Modem -----------------------------------------
#    ** Type                   = BPSK
#    ** Implementation         = STD
#    ** Bits per symbol        = 1
#    ** Sigma square           = on
# * Channel ---------------------------------------
#    ** Type                   = RAYLEIGH
#    ** Implementation         = STD
#    ** Block fading policy    = NO
#    ** Complex                = off
#    ** Add users              = off
# * Monitor ---------------------------------------
#    ** Lazy reduction         = off
#    ** Frame error count (e)  = 100
#    ** Compute mutual info    = no
# * Terminal --------------------------------------
#    ** Show Sigma             = off
#    ** Enabled                = yes
#    ** Frequency (ms)         = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      -0.51 |     0.00 ||      100 |     1719 |      100 | 1.52e-01 | 1.00e+00 ||    0.085 | 00h00'00   
       0.49 |     1.00 ||      100 |     1613 |      100 | 1.43e-01 | 1.00e+00 ||    0.471 | 00h00'00   
       1.49 |     2.00 ||      100 |     1399 |      100 | 1.24e-01 | 1.00e+00 ||    0.537 | 00h00'00   
       2.49 |     3.00 ||      100 |     1239 |      100 | 1.10e-01 | 1.00e+00 ||    0.493 | 00h00'00   
       3.49 |     4.00 ||      100 |     1011 |      100 | 8.95e-02 | 1.00e+00 ||    0.488 | 00h00'00   
       4.49 |     5.00 ||      101 |      917 |      101 | 8.03e-02 | 1.00e+00 ||    0.541 | 00h00'00   
       5.49 |     6.00 ||      101 |      733 |      100 | 6.42e-02 | 9.90e-01 ||    0.578 | 00h00'00   
       6.49 |     7.00 ||      104 |      643 |      100 | 5.47e-02 | 9.62e-01 ||    0.490 | 00h00'00   
       7.49 |     8.00 ||      112 |      547 |      100 | 4.32e-02 | 8.93e-01 ||    0.529 | 00h00'00   
       8.49 |     9.00 ||      125 |      545 |      100 | 3.86e-02 | 8.00e-01 ||    0.441 | 00h00'00   
       9.49 |    10.00 ||      168 |      447 |      100 | 2.35e-02 | 5.95e-01 ||    0.788 | 00h00'00   
      10.49 |    11.00 ||      207 |      466 |      100 | 1.99e-02 | 4.83e-01 ||    1.004 | 00h00'00   
      11.49 |    12.00 ||      229 |      417 |      100 | 1.61e-02 | 4.37e-01 ||    0.904 | 00h00'00   
      12.49 |    13.00 ||      425 |      414 |      100 | 8.62e-03 | 2.35e-01 ||    1.545 | 00h00'00   
      13.49 |    14.00 ||      588 |      377 |      101 | 5.67e-03 | 1.72e-01 ||    2.602 | 00h00'00   
      14.49 |    15.00 ||     4042 |     1587 |      410 | 3.47e-03 | 1.01e-01 ||    6.394 | 00h00'00   
      15.49 |    16.00 ||     3840 |      786 |      207 | 1.81e-03 | 5.39e-02 ||    7.748 | 00h00'00   
      16.49 |    17.00 ||     3409 |      518 |      139 | 1.34e-03 | 4.08e-02 ||    6.881 | 00h00'00   
      17.49 |    18.00 ||     5318 |      387 |      106 | 6.44e-04 | 1.99e-02 ||   10.719 | 00h00'00   
      18.49 |    19.00 ||    13758 |      454 |      124 | 2.92e-04 | 9.01e-03 ||   11.290 | 00h00'00   
      19.49 |    20.00 ||    19987 |      436 |      118 | 1.93e-04 | 5.90e-03 ||   13.266 | 00h00'00   
      20.49 |    21.00 ||    31831 |      379 |      105 | 1.05e-04 | 3.30e-03 ||   13.836 | 00h00'00   
      21.49 |    22.00 ||    64957 |      389 |      110 | 5.30e-05 | 1.69e-03 ||   14.450 | 00h00'00   
      22.49 |    23.00 ||   123603 |      358 |      101 | 2.56e-05 | 8.17e-04 ||   14.796 | 00h00'00   
      23.49 |    24.00 ||   222792 |      357 |      101 | 1.42e-05 | 4.53e-04 ||   15.203 | 00h00'01   
      24.49 |    25.00 ||   521931 |      346 |      100 | 5.87e-06 | 1.92e-04 ||   15.359 | 00h00'03   
      25.49 |    26.00 ||   903971 |      367 |      101 | 3.59e-06 | 1.12e-04 ||   15.375 | 00h00'06   
      26.49 |    27.00 ||  1662365 |      359 |      100 | 1.91e-06 | 6.02e-05 ||   15.473 | 00h00'12   
      27.49 |    28.00 ||  3899211 |      371 |      100 | 8.42e-07 | 2.56e-05 ||   15.653 | 00h00'28   
      28.49 |    29.00 ||  7254572 |      354 |      100 | 4.32e-07 | 1.38e-05 ||   15.465 | 00h00'53   
      29.49 |    30.00 || 16640047 |      359 |      100 | 1.91e-07 | 6.01e-06 ||   15.727 | 00h01'59   
      30.49 |    31.00 || 26789465 |      350 |      100 | 1.16e-07 | 3.73e-06 ||   15.770 | 00h03'11   
      31.49 |    32.00 || 50502114 |      370 |      100 | 6.48e-08 | 1.98e-06 ||   15.805 | 00h06'01   
      32.49 |    33.00 || 1.07e+08 |      350 |      100 | 2.88e-08 | 9.31e-07 ||   16.658 | 00h12'08   
      33.49 |    34.00 || 2.17e+08 |      359 |      100 | 1.46e-08 | 4.61e-07 ||   17.072 | 00h23'56   
      34.49 |    35.00 || 4.07e+08 |      342 |      100 | 7.43e-09 | 2.45e-07 ||   16.559 | 00h46'19   
      35.49 |    36.00 || 8.99e+08 |      361 |      100 | 3.55e-09 | 1.11e-07 ||   20.320 | 01h23'17  

==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_MRC_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  thresh
0       0.69732  10287.6  1.174
1       0.535376  6449.33  1.1152
2       0.208663  3607.26  1.0564
3       0.0853578  2088.55  0.9976
4       0.0266032  713.653  0.9388
5       0.0064783  170.199  0.88
6       0.00122179  44.8231  0.8212
7       0.00021236  13.1523  0.7624
8       2.78466e-05  4.51943  0.7036
9       3.35655e-06  2.16552  0.6448
10       3.03188e-07  1.43784  0.586
11       2.7e-08  1.17  0.5566


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_MRC_4_SRGrand_bestParameter.txt <==
SNR 	FER		Comp 		thresh	  
0       0.316639  5946.45  1.465
1       0.0889583  1664.76  1.38651
2       0.0266998  708.112  1.30802
3       0.00507006  185.081  1.22953
4       0.000795327  49.4808  1.15104
5       0.000104397  12.2124  1.07255
6       1.11538e-05  4.09706  0.99406
7       1.05929e-06  1.92661  0.91557
8       1.0061e-07  1.30927  0.83708
 



==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_MRC_Div_2.txt <==
SNR 	FER			Comp
0       0.976912  11568.4 
1       0.945888  11941.4 
2       0.869575  11351.1 
3       0.70093  8685.04 
4       0.512716  6973.91 
5       0.284676  4882.22 
6       0.126947  2486.73 
7       0.0553396  1401.29 
8       0.0190315  645.391 
9       0.00700406  306.644 
10       0.00250893  147.807 
11       0.000714736  66.2445 
12       0.000220377  30.8367 
13       4.54223e-05  14.9456 
14       1.29253e-05  7.67418 
15       3.4423e-06  4.39176 
16       1.01459e-06  2.80536 
17       2.72822e-07  2.00302 
18       7.91164e-08  1.57651 
 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_MRC_Div_3.txt <==
SNR 	FER			Comp
0       0.753892  11791.3 
1       0.47858  6465.61 
2       0.271053  4378.33 
3       0.0909005  2125.69 
4       0.0282694  817.363 
5       0.00757645  324.161 
6       0.00172251  121.407 
7       0.000361317  43.9802  
8       7.22317e-05  16.1342 
9       9.96765e-06  6.63034 
10       1.5256e-06  3.25648 
11       2.10617e-07  1.97181 
12		3.36e-08		1.44


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_MRC_Div_4.txt <==
SNR 	FER			Comp
0       0.267041  4770.81 
1       0.0941389  1942.16 
2       0.025687  785.2 
3       0.00480398  254.946 
4       0.00104205  80.8345 
5       0.000125161  23.9863 
6       1.62163e-05  7.87354 
7       1.36293e-06  3.23169 
8       1.48918e-07  1.80558 
8.5       4.58839e-08  1.49778 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_MRC_SRGrand_bestParameter.txt <==
SNR 	FER				Comp	  Thresh
0       1  				15240.3  0.9037
1       0.968976  		14253.4  0.863256
2       0.898751  		10898.2  0.822812
3       0.597622  		9391.11  0.782368
4       0.42002  		5896.58  0.741924
5       0.200669  		3075.71  0.70148
6       0.0897943  		1288.68  0.661036
7       0.0300257  		501.822  0.620592
8       0.00820362  	171.571  0.580148
9       0.00245827  	59.2966  0.539704
10       0.000588821  	21.3342  0.49926
11       0.000156322  	8.29868  0.458816
12       2.59968e-05  	3.81555  0.418372
13       4.5706e-06  	2.21298  0.377928
14       6.60658e-07  	1.56358  0.337484
15       1.094e-07  	1.27249  0.29704
16		 1.76e-08		1.13	 0.25696


#paramters:
#y = mx + c
#   // float m = -0.040444;
#   // float c = 0.9037;


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_SRGrand_bestParameter_linear.txt <==
SNR 	FER			Comp	Thresh
0       1  			13987.3  0.7924
1       1  			13427.7  0.77075
2       1  			12481.3  0.7491
3       1  			11616.5  0.72745
4       1  			10646.1  0.7058
5       0.992064  	8833.53  0.68415
6       0.976912  	8000.1  0.6625
7       0.923521  	7741.38  0.64085
8       0.804115  	6252.35  0.6192
9       0.625315  	4932.48  0.59755
10       0.449015  3846.17  0.5759
11       0.339987  2505.73  0.55425
12       0.21705  	1467.15  0.5326
13       0.110834  	910.76  0.51095
14       0.061392  463.348  0.4893
15       0.0378827  295.412  0.46765
16       0.0184887  137.905  0.446
17       0.00718769  67.8523  0.42435
18       0.00309527  34.5658  0.4027
19       0.00153016  18.9113  0.38105
20       0.000596876  10.0095  0.3594
21       0.000247213  5.79542  0.33775
22       0.000103658  3.62024  0.3161
23       4.66045e-05  2.46483  0.29445
24       1.64809e-05  1.84446  0.2728
25       8.05909e-06  1.48554  0.25115
26       2.46712e-06  1.27723  0.2295
27       1.05434e-06  1.15474  0.20785
28       4.68823e-07  1.08202  0.1862
29       1.60408e-07  1.03878  0.16455
30       6.1546e-08  1.01359  0.1429


#paramters:
#y = mx + c
#   // float m = -0.02165;
#   // float c = 0.7924;


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_SelComb_Div_2.txt <==
SNR 	FER			Comp
0       1  11042.3 
1       1  12624.6 
2       0.984848  11386.4 
3       0.915079  10162 
4       0.744078  9325.02 
5       0.589959  7397.62 
6       0.34316  5323.18 
7       0.186672  3360.85 
8       0.0778225  1801.34 
9       0.0394321  953.664 
10       0.0119319  438.748 
11       0.00486405  229.492 
12       0.00126575  98.6413 
13       0.000335041  43.5112 
14       0.000102678  21.1365 
15       2.72261e-05  10.5395 
16       6.59442e-06  5.84483 
17       1.64927e-06  3.45263 
18       4.80702e-07  2.33606 
19       1.12623e-07  1.75643 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_SelComb_Div_3.txt <==
SNR 	FER			Comp
0       0.992064  12147.2  3
1       0.947236  11463.3  3
2       0.847902  11719.1  3
3       0.570412  8210.95  3
4       0.350445  5087.73  3
5       0.143148  2985.13  3
6       0.0566922  1400.91  3
7       0.0149658  560.814  3
8       0.00388271  198.633  3
9       0.000720489  72.4947  3
10       0.000147874  26.9615  3
11       2.96889e-05  10.6054  3
12       4.83016e-06  4.71644  3
13       7.57475e-07  2.54496  3
14		 1.0755e-07		1.692
14.5     2.6e-08		1.47



==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_SelComb_Div_4.txt <==
SNR 	FER			Comp
0       0.962388  12228.9 
1       0.85303  11738.2  
2       0.596995  9341.29 
3       0.343355  6010.79 
4       0.127727  2800.98 
5       0.0402766  937.676 
6       0.00980509  365.113 
7       0.00154942  117.59  
8       0.000199227  33.6453 
9       2.5617e-05  11.1126 
10       3.69335e-06  4.28177 
11		3.965e-07		2.16
11.5	1.16e-07		1.7


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_Sel_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  
0       0.984127  12843.9
1       0.961039  15355
2       0.727963  12930.3
3       0.565343  9632.06
4       0.3319  6749.95
5       0.14719  2743.41
6       0.0464448  917.2
7       0.00974034  300.533
8       0.00219074  75.5155
9       0.000383004  19.5542
10       6.7779e-05  6.09084
11       8.66507e-06  2.64568
12       1.00693e-06  1.61202
13       9.62526e-08  1.25431
 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_Sel_4_SRGrand_bestParameter.txt <==
SNR 	FER				Comp	  
0       0.954451  	13167.4
1       0.855839  	12425.1
2       0.69094  	10443.2
3       0.291419  	5483.93
4       0.109083  	2188.13
5       0.0369725  	827.046
6       0.00765481  	243.968
7       0.00131113  	57.6541
8       0.000172511  	13.9156
9       2.17815e-05  	4.56474
10       2.15562e-06  	2.08651
11       1.71324e-07  	1.37655
11.5	4.62e-08  		1.229

#paramters:
#y = mx + c
#   // float m = -0.03893;
#   // float c = 1.681;	
 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_Fading_Sel_SRGrand_bestParameter.txt <==
SNR 	FER				Comp	
0       1  14142.8
1       0.992064  14011.9
2       0.984127  13846.3
3       0.920491  11760
4       0.7461  9073.4
5       0.465713  6313.8
6       0.286901  4703.81
7       0.130319  2100
8       0.0483849  758.783
9       0.0168731  314.575
10       0.00425699  89.9975
11       0.00112643  30.5399
12       0.000255286  10.818
13       5.07513e-05  4.61442
14       1.06115e-05  2.51367
15       1.47255e-06  1.67683
16       3.47316e-07  1.32365
17       4.73724e-08  1.15984
 


==> GRAND for Rayleigh Fading Channel/data_fading/BCH/BCH_127_113/FER_GRANDAB_127_113_3bfs.txt <==
SNR 	FER				Comp	  
0       1  				15351.7
1       1  				14264.3
2       1  				13022.4
3       1  				12061.7
4       1  				11576.9
5       0.984127  		11202.9
6       1  				11044.1
7       0.909718  		10947.4
8       0.897092  		10072.2
9       0.779734  		9190
10       0.646316  		8204.98
11       0.477248  		6446.54
12       0.350009  		5433.01
13       0.251341  		4354.52
14       0.16723  		3125.06
15       0.100321  		2058.42
16       0.0669573  	1431.81
17       0.0362601  	835.591
18       0.0215726  	646.68
19       0.0116011  	419.619
20       0.00581692  	267.388
21       0.00275581  	177.914
22       0.00188673  	120.4
23       0.000932837  	76.6312
24       0.00046142  	48.9588
25       0.000199277  	32.4863
26       0.000133393  	22.9708
27       6.94409e-05  	15.5438
28       2.3933e-05  	10.8699
29       1.66233e-05  	7.89463
30       6.90576e-06  	5.79596
31       3.70315e-06  	4.39826
32       1.80632e-06  	3.45918
33       9.46816e-07  	2.77097
34       4.52333e-07  	2.30287
35       2.5524e-07  	1.97581
36       1.19165e-07  	1.73366


# normal rayleigh fading , AB = 3, 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/AWGN.txt <==
# ./GRAND --code_type CRC --dec_type ABGRAND  -K 104 -N 128  -m 0 -M 9.5 -s 0.5 --max_bf 4 --SNR Eb
# K=104 C=0 N=128 S=0 CRC 
# ABGRAND(4)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      129 |     1498 |      127 | 1.12e-01 | 9.84e-01 |   0.00 | 8.21e+06 |            
    0.50 |      107 |     1145 |      107 | 1.03e-01 | 1.00e+00 |   0.00 | 7.96e+06 |            
    1.00 |      105 |      912 |      101 | 8.35e-02 | 9.62e-01 |   0.00 | 8.20e+06 |            
    1.50 |      112 |      863 |      108 | 7.41e-02 | 9.64e-01 |   0.00 | 7.35e+06 |            
    2.00 |      154 |      953 |      130 | 5.95e-02 | 8.44e-01 |   0.00 | 7.34e+06 |            
    2.50 |      138 |      784 |      105 | 5.46e-02 | 7.61e-01 |   0.00 | 6.15e+06 |            
    3.00 |      240 |      863 |      131 | 3.46e-02 | 5.46e-01 |   0.01 | 4.75e+06 |            
    3.50 |      352 |      755 |      122 | 2.06e-02 | 3.47e-01 |   0.01 | 3.19e+06 |            
    4.00 |      577 |      667 |      112 | 1.11e-02 | 1.94e-01 |   0.01 | 1.97e+06 |            
    4.50 |     1080 |      611 |      100 | 5.44e-03 | 9.26e-02 |   0.03 | 9.95e+05 |            
    5.00 |     3747 |      771 |      130 | 1.98e-03 | 3.47e-02 |   0.08 | 3.66e+05 |            
    5.50 |    14722 |      692 |      118 | 4.52e-04 | 8.02e-03 |   0.22 | 1.24e+05 |            
    6.00 |    43121 |      625 |      106 | 1.39e-04 | 2.46e-03 |   0.82 | 3.34e+04 |            
    6.50 |   265505 |      615 |      102 | 2.23e-05 | 3.84e-04 |   3.67 | 7.29e+03 |            
    7.00 |  1140456 |      599 |      107 | 5.05e-06 | 9.38e-05 |  17.19 | 1.48e+03 |            
    7.50 |  8890068 |      544 |      100 | 5.88e-07 | 1.12e-05 |  61.35 | 2.69e+02 |            
    8.00 | 67560328 |      536 |      100 | 7.63e-08 | 1.48e-06 | 129.83 | 4.90e+01 |            
    8.50 | 6.21e+08 |      520 |      100 | 8.06e-09 | 1.61e-07 | 185.11 | 1.07e+01 |            
    9.00 | 6.01e+09 |      470 |       96 | 7.52e-10 | 1.60e-08 | 202.53 | 3.51e+00 |            

 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_FadingGrand_findParameter_sweep.txt <==
 SNR 0 Min element 1 param 0
 SNR 1 Min element 1 param 0
 SNR 2 Min element 0.992064 param 1.2
 SNR 3 Min element 0.992064 param 1.2
 SNR 4 Min element 0.976912 param 1.1
 SNR 5 Min element 0.924148 param 0.9
 SNR 6 Min element 0.892402 param 1.3
 SNR 7 Min element 0.713919 param 1
 SNR 8 Min element 0.635804 param 0.8
 SNR 9 Min element 0.455208 param 0.8
 SNR 10 Min element 0.284673 param 1
 SNR 11 Min element 0.151898 param 0.8
 SNR 12 Min element 0.0875447 param 0.9
 SNR 13 Min element 0.0433139 param 0.7
 SNR 14 Min element 0.0179702 param 0.7
 SNR 15 Min element 0.00715653 param 0.6
 SNR 16 Min element 0.00322993 param 0.7
 SNR 17 Min element 0.00107975 param 0.5
 SNR 18 Min element 0.000393211 param 0.5
 SNR 19 Min element 0.000166602 param 0.5
 SNR 20 Min element 5.0028e-05 param 0.4
 SNR 21 Min element 1.66873e-05 param 0.4
 SNR 22 Min element 5.59337e-06 param 0.5
 SNR 23 Min element 2.34928e-06 param 0.5
 SNR 24 Min element 6.58734e-07 param 0.4
 SNR 25 Min element 2.16333e-07 param 0.3


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_CRC_128_104.txt <==
SNR 	FER			Comp
0       1  8.12291e+06
1       1  8.16124e+06
2       1  8.19329e+06
3       1  8.02956e+06
4       1  8.05133e+06
5       1  8.0627e+06
6       0.880259  7.59832e+06
7       0.836033  6.58985e+06
8       0.674175  5.92078e+06
9       0.555614  4.79804e+06
10       0.339846  3.35761e+06
11       0.223855  2.27089e+06
12       0.127878  1.27656e+06
13       0.071373  793667
14       0.0290045  369363
15       0.0162922  173363
16       0.0072267  100941
17       0.00397755  50263.4
18       0.00150778  22912.5
19       0.000708906  10344.2
20       0.000284193  4932.11
21       0.000144313  2449.99
22       5.32389e-05  1080.62
23       2.66796e-05  503.392
24       1.23624e-05  265.964
25       4.61195e-06  127.112
26       3.06253e-06  65.6897
27       1.27149e-06  37.1539
28       6.04527e-07  21.842
29       2.5338e-07  13.2328
30       1.09933e-07  8.74283
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_MRC_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.505685  2.70954e+06  1.541
1       0.211674  1.36141e+06  1.48694
2       0.0855352  506111  1.43288
3       0.0164696  114608  1.37882
4       0.00296337  25598.7  1.32476
5       0.000440204  4417.97  1.2707
6       5.53155e-05  613.127  1.21664
7       4.70057e-06  101.367  1.16258
8       5.48386e-07  20.6149  1.10852
9       7.60e-08  6.04  1.08149


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_MRC_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.103759  895068  1.743
1       0.0204282  198960  1.67134
2       0.00320037  34880.1  1.59968
3       0.00038315  4994.16  1.52802
4       3.12172e-05  583.101  1.45636
5       2.80341e-06  70.0175  1.3847
6       2.34023e-07  12.0792  1.31304
6.5       6.76e-08  6.07  1.31304 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_MRC_Div_2.txt <==
SNR 	FER			Comp
0       0.933261  8.3573e+06
1       0.891536  7.23191e+06
2       0.735663  6.70011e+06
3       0.444432  4.04131e+06
4       0.251222  2.14033e+06
5       0.107307  1.153e+06
6       0.0334743  386622
7       0.00913578  112282
8       0.00257821  31551.9
9       0.000481995  7602.53
10       0.000128093  1985.71
11       2.93436e-05  499.742
12       5.97478e-06  135.336
13       1.3842e-06  43.1342
14       2.96414e-07  15.5934
15       8.46459e-08  6.80918
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_MRC_Div_2_sweep.txt <==
 SNR 0 Min element 0.992064 param 0.2 _nRx 2
 SNR 1 Min element 0.976191 param 0.2 _nRx 2
 SNR 2 Min element 0.984127 param 0 _nRx 2
 SNR 3 Min element 0.926219 param 0.2 _nRx 2
 SNR 4 Min element 0.767032 param 0.2 _nRx 2
 SNR 5 Min element 0.690653 param 0.2 _nRx 2
 SNR 0 Min element 0.938672 param 1.3 _nRx 2
 SNR 1 Min element 0.816176 param 1.2 _nRx 2
 SNR 2 Min element 0.647651 param 1.7 _nRx 2
 SNR 3 Min element 0.417513 param 1.5 _nRx 2
 SNR 4 Min element 0.18628 param 1.9 _nRx 2
 SNR 5 Min element 0.0636594 param 1.1 _nRx 2
 SNR 6 Min element 0.0178788 param 1.1 _nRx 2
 SNR 7 Min element 0.00438663 param 1 _nRx 2
 SNR 8 Min element 0.000878753 param 0.9 _nRx 2
 SNR 9 Min element 0.000127498 param 0.9 _nRx 2
 SNR 10 Min element 2.04131e-05 param 0.7 _nRx 2
 SNR 11 Min element 3.58272e-06 param 0.7 _nRx 2
 SNR 12 Min element 4.01072e-07 param 0.6 _nRx 2
 SNR 13 Min element 6.58618e-08  param 0.6 _nRx 2

 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_MRC_Div_3.txt <==
SNR 	FER			Comp
0       0.521049  4.96144e+06
1       0.257739  2.35303e+06
2       0.0950712  1.01447e+06
3       0.0226041  256767
4       0.00402382  54097.1
5       0.000652532  10554.1
6       9.83288e-05  1836.11
7       1.48565e-05  301.693
8       1.90834e-06  56.4129
9       2.64924e-07  14.0842
10       3.50e-08  4.9
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_MRC_Div_3_sweep.txt <==
 SNR 0 Min element 0.46246 param 1.8 _nRx 3
 SNR 0.5 Min element 0.344359 param 1.4 _nRx 3
 SNR 1 Min element 0.235746 param 1.5 _nRx 3
 SNR 1.5 Min element 0.131973 param 1.2 _nRx 3
 SNR 2 Min element 0.0635464 param 1.6 _nRx 3
 SNR 2.5 Min element 0.0292759 param 1.4 _nRx 3
 SNR 3 Min element 0.014797 param 1.4 _nRx 3
 SNR 3.5 Min element 0.00658325 param 1.7 _nRx 3
 SNR 4 Min element 0.00291289 param 1.5 _nRx 3
 SNR 4.5 Min element 0.00107367 param 1.2 _nRx 3
 SNR 5 Min element 0.000352872 param 1.2 _nRx 3
 SNR 5.5 Min element 0.000134544 param 1.2 _nRx 3
 SNR 6 Min element 4.54537e-05 param 1.1 _nRx 3
 SNR 6.5 Min element 1.49751e-05 param 1.1 _nRx 3
 SNR 7 Min element 5.01875e-06 param 1.2 _nRx 3
 SNR 7.5 Min element 1.41e-06 param 1.1 _nRx 3
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_MRC_Div_4.txt <==
SNR 	FER			Comp
0       0.11204  1.20981e+06
1       0.0204672  250732
2       0.00363411  50176.3
3       0.000506768  7746.75
4       4.88278e-05  892.916
5       4.7885e-06  117.508
6       4.73389e-07  20.7882
7       4.43428e-08  5.29171
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_MRC_Div_4_sweep.txt <==
 SNR 0 Min element 0.0790606 param 1.9 _nRx 4
 SNR 0.5 Min element 0.048361 param 1.3 _nRx 4
 SNR 1 Min element 0.019184 param 1.4 _nRx 4
 SNR 1.5 Min element 0.00746625 param 1.6 _nRx 4
 SNR 2 Min element 0.00284633 param 1.5 _nRx 4
 SNR 2.5 Min element 0.000914985 param 1.6 _nRx 4
 SNR 3 Min element 0.000330225 param 1.5 _nRx 4
 SNR 3.5 Min element 0.000102867 param 1.6 _nRx 4
 SNR 4 Min element 3.02752e-05 param 1.5 _nRx 4
 SNR 4.5 Min element 1.06837e-05 param 1.5 _nRx 4
 SNR 5 Min element 2.44191e-06 param 1.3 _nRx 4
 SNR 5.5 Min element 8.29954e-07 param 1.3 _nRx 4
 SNR 6 Min element 1.96895e-07 param 1.3 _nRx 4
SNR 6.5 Min element 6.59654e-08 param 1.2 _nRx 4
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_MRC_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.961039  3.56012e+06  1.47
1       0.87187  3.06692e+06  1.40374
2       0.690205  2.3582e+06  1.33748
3       0.44127  1.55719e+06  1.27122
4       0.187262  659369  1.20496
5       0.0696105  254841  1.1387
6       0.0197806  78401.7  1.07244
7       0.00424463  19616.1  1.00618
8       0.000881027  4468.36  0.93992
9       0.000160872  968.057  0.87366
10       2.4274e-05  208.36  0.8074
11       3.74475e-06  50.2363  0.74114
12       5.28956e-07  14.3972  0.67488
13       6.26e-08  5.4  0.6 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       1  3.38186e+06  1.222
1       1  3.30064e+06  1.18733
2       1  2.92438e+06  1.15266
3       1  2.69392e+06  1.11799
4       0.992064  2.24254e+06  1.08332
5       0.962388  1.93446e+06  1.04865
6       0.871146  1.62065e+06  1.01398
7       0.810137  1.32351e+06  0.97931
8       0.627123  919302  0.94464
9       0.504775  711176  0.90997
10       0.295143  379693  0.8753
11       0.171336  203821  0.84063
12       0.103289  105182  0.80596
13       0.0451413  45979.8  0.77129
14       0.0194408  20109.5  0.73662
15       0.00788303  7823.51  0.70195
16       0.00304678  3100.5  0.66728
17       0.00116792  1206.66  0.63261
18       0.000477304  452.451  0.59794
19       0.000155074  167.159  0.56327
20       5.41836e-05  68.0324  0.5286
21       2.31765e-05  28.8433  0.49393
22       7.22267e-06  13.3596  0.45926
23       1.98354e-06  6.89206  0.42459
24       6.6137e-07  3.99137  0.38992
25       1.96089e-07  2.60394  0.35525
26       6.86237e-08  1.8938  0.32058


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_SelComb_Div_2.txt <==
SNR 	FER			Comp
0       1  7.62288e+06
1       0.984127  8.11532e+06
2       0.935642  7.31698e+06
3       0.788503  6.64056e+06
4       0.538172  4.85779e+06
5       0.281473  3.04778e+06
6       0.130419  1.45726e+06
7       0.0571257  619352
8       0.0176573  193966
9       0.00456033  61298.7
10       0.000997484  13852.2
11       0.00026493  3984.76
12       6.2924e-05  1019.91
13       1.19675e-05  260.922
14       2.63414e-06  70.3882
15       7.53561e-07  24.5191
16       1.2318e-07  9.9066
17       4.24593e-08  4.89024
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_SelComb_Div_2_sweep.txt <==
 SNR 0 Min element 0.992064 param 1.2 _nRx 2
 SNR 1 Min element 0.976912 param 1.3 _nRx 2
 SNR 2 Min element 0.881435 param 1.4 _nRx 2
 SNR 3 Min element 0.685031 param 1.3 _nRx 2
 SNR 4 Min element 0.499003 param 1.4 _nRx 2
 SNR 5 Min element 0.273919 param 1.2 _nRx 2
 SNR 6 Min element 0.105566 param 1.4 _nRx 2
 SNR 7 Min element 0.0345849 param 1.2 _nRx 2
 SNR 8 Min element 0.00868768 param 1.3 _nRx 2
 SNR 9 Min element 0.00174479 param 1.2 _nRx 2
 SNR 10 Min element 0.000379163 param 1.2 _nRx 2
 SNR 11 Min element 5.99139e-05 param 1 _nRx 2
 SNR 12 Min element 7.51666e-06 param 1 _nRx 2
 SNR 13 Min element 1.30013e-06 param 1 _nRx 2
 SNR 14 Min element 1.50934e-07 param 0.9 _nRx 2
 SNR 15 Min element 2.757e-08   param 0.8 _nRx 2


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_SelComb_Div_3.txt <==
SNR 	FER			Comp
0       0.946609  7.40366e+06
1       0.87422  7.18599e+06
2       0.640412  5.55562e+06
3       0.378731  3.60583e+06
4       0.156966  1.52734e+06
5       0.0414902  496807
6       0.00970468  113406
7       0.0017404  23719
8       0.000248282  4224.75
9       3.79981e-05  743.754
10       5.35984e-06  124.546
11       8.30378e-07  28.8702
12       1.09592e-07  8.37312
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_SelComb_Div_3_sweep.txt <==
 SNR 0 Min element 0.933261 param 1.9 _nRx 3
 SNR 0.5 Min element 0.899928 param 1.5 _nRx 3
 SNR 1 Min element 0.783212 param 1.4 _nRx 3
 SNR 1.5 Min element 0.700672 param 1.6 _nRx 3
 SNR 2 Min element 0.553731 param 1.5 _nRx 3
 SNR 2.5 Min element 0.451798 param 1.9 _nRx 3
 SNR 3 Min element 0.290597 param 1.4 _nRx 3
 SNR 3.5 Min element 0.184877 param 1.6 _nRx 3
 SNR 4 Min element 0.112417 param 1.6 _nRx 3
 SNR 4.5 Min element 0.0585869 param 1.5 _nRx 3
 SNR 5 Min element 0.031352 param 1.5 _nRx 3
 SNR 5.5 Min element 0.0139499 param 1.4 _nRx 3
 SNR 6 Min element 0.00578671 param 1.6 _nRx 3
 SNR 6.5 Min element 0.00233681 param 1.5 _nRx 3
 SNR 7 Min element 0.000873506 param 1.5 _nRx 3
 SNR 7.5 Min element 0.000358464 param 1.5 _nRx 3
 SNR 8 Min element 0.000131163 param 1.4 _nRx 3
 SNR 8.5 Min element 3.82178e-05 param 1.4 _nRx 3
 SNR 9 Min element 1.43998e-05 param 1.4 _nRx 3
 SNR 9.5 Min element 5.0731e-06 param 1.5 _nRx 3
 SNR 10 Min element 1.35805e-06 param 1.4 _nRx 3

 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_SelComb_Div_4.txt <==
SNR 	FER			Comp
0       0.915362  7.72229e+06
1       0.632225  5.68792e+06
2       0.381532  3.1085e+06
3       0.131357  1.45106e+06
4       0.0318733  381651
5       0.00561134  68899.5
6       0.000938827  12706.7
7       9.11016e-05  1599.95
8       1.01597e-05  221.176
9       9.3571e-07  34.6847
10       9.69848e-08  8.03939


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_SelComb_Div_4_sweep.txt <==
 SNR 0 Min element 0.84853 param 1.7 _nRx 4
 SNR 0.5 Min element 0.773863 param 1.9 _nRx 4
 SNR 1 Min element 0.568336 param 1.8 _nRx 4
 SNR 1.5 Min element 0.470818 param 1.8 _nRx 4
 SNR 2 Min element 0.313947 param 1.9 _nRx 4
 SNR 2.5 Min element 0.189521 param 1.7 _nRx 4
 SNR 3 Min element 0.100063 param 1.7 _nRx 4
 SNR 3.5 Min element 0.0546263 param 1.7 _nRx 4
 SNR 4 Min element 0.0265678 param 1.8 _nRx 4
 SNR 4.5 Min element 0.0109567 param 1.8 _nRx 4
 SNR 5 Min element 0.00428845 param 1.7 _nRx 4
 SNR 5.5 Min element 0.00152691 param 1.8 _nRx 4
 SNR 6 Min element 0.000515999 param 1.6 _nRx 4
 SNR 6.5 Min element 0.000167077 param 1.7 _nRx 4
 SNR 7 Min element 5.42886e-05 param 1.6 _nRx 4
 SNR 7.5 Min element 1.77179e-05 param 1.6 _nRx 4
 SNR 8 Min element 4.87594e-06 param 1.6 _nRx 4
 SNR 8.5 Min element 1.19979e-06 param 1.6 _nRx 4
 SNR 9 Min element 4.48163e-07 param 1.6 _nRx 4
 SNR 9.5 Min element 1.06224e-07 param 1.6 _nRx 4
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_Sel_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.976912  4.96972e+06
1       0.854141  4.03668e+06
2       0.596597  2.81528e+06
3       0.308126  1.63677e+06
4       0.121167  684294
5       0.0278021  186644
6       0.00531182  44220.6
7       0.00106149  8843.75
8       0.000119208  1304.5
9       1.18461e-05  221.933
10       1.6363e-06  39.993
11       1.9234e-07  10.0094
11.5        6.11e-08   5.77


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_Sel_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.888506  4.69814e+06
1       0.616376  3.65814e+06
2       0.345004  2.13346e+06
3       0.11597  791099
4       0.0280251  208423
5       0.00376133  39113.1
6       0.000555319  6483.82
7       6.45371e-05  880.599
8       4.71111e-06  113.823
9       4.37423e-07  19.3586
10       4.83848e-08  5.10666
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_104/FER_Fading_Sel_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.992064  4.5876e+06
1       0.992064  4.1212e+06
2       0.916933  3.64203e+06
3       0.787432  2.71435e+06
4       0.50573  1.7216e+06
5       0.298054  899240
6       0.123629  413293
7       0.0383046  129610
8       0.00989015  35782.5
9       0.00200839  8064.65
10       0.000319666  1729.99
11       5.49559e-05  376.331
12       1.06905e-05  86.0996
13       1.20782e-06  22.6706
14       1.92799e-07  7.76284
15       2.90528e-08  3.52769
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/AWGN.txt <==
#./GRAND --code_type CRC --dec_type ABGRAND  -K 112 -N 128  -m 0 -M 11 -s 0.5 --max_bf 3 --SNR Eb
# K=112 C=0 N=128 S=0 CRC 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |     1626 |    18782 |     1624 | 1.03e-01 | 9.99e-01 |   0.19 | 1.60e+05 |            
    0.50 |     1683 |    17386 |     1680 | 9.22e-02 | 9.98e-01 |   0.19 | 1.61e+05 |            
    1.00 |     1878 |    16816 |     1863 | 7.99e-02 | 9.92e-01 |   0.21 | 1.60e+05 |            
    1.50 |     1531 |    11982 |     1501 | 6.99e-02 | 9.80e-01 |   0.17 | 1.59e+05 |            
    2.00 |     1568 |    10327 |     1486 | 5.88e-02 | 9.48e-01 |   0.18 | 1.57e+05 |            
    2.50 |     2018 |    11021 |     1786 | 4.88e-02 | 8.85e-01 |   0.23 | 1.38e+05 |            
    3.00 |     2479 |    10801 |     1908 | 3.89e-02 | 7.70e-01 |   0.28 | 1.13e+05 |            
    3.50 |     3372 |    10766 |     2064 | 2.85e-02 | 6.12e-01 |   0.38 | 7.84e+04 |            
    4.00 |     5472 |    11868 |     2430 | 1.94e-02 | 4.44e-01 |   0.63 | 5.12e+04 |            
    4.50 |     8465 |    10861 |     2284 | 1.15e-02 | 2.70e-01 |   1.04 | 2.67e+04 |            
    5.00 |      818 |      581 |      125 | 6.34e-03 | 1.53e-01 |   2.97 | 1.24e+04 |            
    5.50 |     1906 |      731 |      161 | 3.42e-03 | 8.45e-02 |   6.92 | 5.34e+03 |            
    6.00 |    59996 |     7958 |     1849 | 1.18e-03 | 3.08e-02 |  20.47 | 1.46e+03 |            
    6.50 |    74997 |     3485 |      852 | 4.15e-04 | 1.14e-02 |  77.64 | 4.18e+02 |            
    7.00 |    74581 |     1164 |      295 | 1.39e-04 | 3.96e-03 |  93.07 | 1.18e+02 |            
    7.50 |   169308 |      713 |      189 | 3.76e-05 | 1.12e-03 | 140.12 | 3.71e+01 |            
    8.00 |   327650 |      364 |      101 | 9.92e-06 | 3.08e-04 | 215.29 | 1.30e+01 |            
    8.50 |  1518639 |      361 |      103 | 2.12e-06 | 6.78e-05 | 193.75 | 4.23e+00 |            
    9.00 |  6794696 |      364 |      100 | 4.78e-07 | 1.47e-05 | 196.86 | 2.09e+00 |            
    9.50 | 38497696 |      368 |      100 | 8.53e-08 | 2.60e-06 | 209.67 | 1.37e+00 |            
   10.00 | 3.55e+08 |      350 |      100 | 8.81e-09 | 2.82e-07 | 207.60 | 1.12e+00 |            
   10.50 | 2.88e+09 |      361 |      100 | 1.12e-09 | 3.47e-08 | 192.62 | 1.04e+00 |    

==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_FadingGrand_findParameter_sweep.txt <==
 SNR 0 Min element 1 param 0
 SNR 1 Min element 1 param 0
 SNR 2 Min element 1 param 0
 SNR 3 Min element 1 param 0
 SNR 4 Min element 0.984127 param 1
 SNR 5 Min element 0.976912 param 1.3
 SNR 6 Min element 0.953824 param 0.6
 SNR 7 Min element 0.873355 param 0.6
 SNR 8 Min element 0.760906 param 0.5
 SNR 9 Min element 0.670923 param 0.7
 SNR 10 Min element 0.493796 param 0.6
 SNR 11 Min element 0.329789 param 0.5
 SNR 12 Min element 0.214892 param 0.5
 SNR 13 Min element 0.111293 param 0.5
 SNR 14 Min element 0.0664886 param 0.5
 SNR 15 Min element 0.0323818 param 0.4
 SNR 16 Min element 0.0190482 param 0.4
 SNR 17 Min element 0.00852897 param 0.4
 SNR 18 Min element 0.00417221 param 0.4
 SNR 19 Min element 0.00147143 param 0.3
 SNR 20 Min element 0.000817147 param 0.3
 SNR 21 Min element 0.000339598 param 0.3
 SNR 22 Min element 0.000142752 param 0.3
 SNR 23 Min element 5.88874e-05 param 0.3
 SNR 24 Min element 2.6859e-05 param 0.2
 SNR 25 Min element 1.0842e-05 param 0.2
 SNR 26 Min element 4.31409e-06 param 0.2
 SNR 27 Min element 1.94845e-06 param 0.2
 SNR 28 Min element 1.00859e-06 param 0.2
 SNR 29 Min element 5.07922e-07 param 0.2
 SNR 30 Min element 2.88207e-07 param 0.2
 SNR 31 Min element 1.52058e-07 param 0.2
 SNR 32 Min element 2.19935e-08 param 0.1
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_CRC_128_112.txt <==
SNR 	FER			Comp
0       1  			168570
2       1  			160931
4       1  			157887
6       0.976912  	148695
8       0.917251  	112438
10       0.638041  	90329
12       0.44791  	56721.1
14       0.207373  20035.6
16       0.0880352  5809.3
18       0.0407461  1745.41
20       0.0168357  650.651
22       0.00603019  192.996
24       0.00272421  64.8287
26       0.00084959  24.3861
28       0.000319865  13.1352
30       0.000134808  6.19775
32       5.33565e-05  3.62925
34       2.09879e-05  2.34002
36       7.51803e-06  1.75204
38       3.09507e-06  1.43446
40       1.45694e-06  1.26024
42       5.37904e-07  1.15851
44       1.97013e-07 1.09763
45       1.23925e-07 1.07685
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_MRC_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.715825  51654.1  1.227
0.5       0.663295  38057.8  1.1922
1       0.474319  27868  1.15741
1.5       0.410305  21591.4  1.12261
2       0.254223  13747  1.08782
2.5       0.163314  7841.97  1.05303
3       0.125969  5100.17  1.01823
3.5       0.0538273  2082.54  0.983435
4       0.0322531  1099.26  0.94864
4.5       0.0156009  418.806  0.913845
5       0.00735273  264.418  0.87905
5.5       0.00490029  121.056  0.844255
6       0.00224178  55.3938  0.80946
6.5       0.000823109  26.7477  0.774665
7       0.000376331  14.1687  0.73987
7.5       0.000220315  7.37884  0.705075
8       9.7454e-05  4.46773  0.67028
8.5       4.1039e-05  2.88791  0.635485
9       1.48702e-05  2.08991  0.60069
9.5       5.98821e-06  1.63944  0.565895
10       3.25344e-06  1.38315  0.5311
10.5       1.15481e-06  1.23522  0.496305
11       4.27106e-07  1.14401  0.46151
11.5       1.94575e-07  1.08797  0.426715
12		7.5969e-08		1.05	  0.3912
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_MRC_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.310346  15883.7  1.136
0.5       0.196355  9792.66  1.1082
1       0.114706  4641.89  1.0804
1.5       0.0707105  2414.85  1.0526
2       0.036996  1348.07  1.0248
2.5       0.015724  501.547  0.997
3       0.0078677  252.453  0.9692
3.5       0.00345523  99.7812  0.9414
4       0.00164865  48.9598  0.9136
4.5       0.000630077  19.6368  0.8858
5       0.000307122  10.5152  0.858
5.5       0.00014088  5.55963  0.8302
6       5.59156e-05  3.30462  0.8024
6.5       1.89442e-05  2.20562  0.7746
7       8.86749e-06  1.68086  0.7468
7.5       2.434e-06  1.38743  0.719
8       9.98864e-07  1.22912  0.6912
8.5       4.49916e-07  1.13668  0.6634
9       1.59164e-07  1.08141  0.6356
9.5       5.05689e-08  1.04848  0.6078
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_MRC_Div_2.txt <==
SNR 	FER			Comp	
0       0.992064  148001
2       0.910346  140105
4       0.56436  64315.4
6       0.18589  13736.4
8       0.0389812  1908.59
10       0.00894051  200.082
12       0.00138717  38.5046
14       0.000200755  8.24102
16       3.45e-05  2.93795
18       6.18265e-06  1.60757
20       9.58799e-07  1.21563
22       1.73509e-07  1.08277
23       6.04824e-08  1.05141 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_MRC_Div_2_sweep.txt <==
 SNR 0 Min element 0.968975 param 0.8 _nRx 2
 SNR 1 Min element 0.906205 param 0.8 _nRx 2
 SNR 2 Min element 0.785478 param 0.9 _nRx 2
 SNR 3 Min element 0.597679 param 0.7 _nRx 2
 SNR 4 Min element 0.38368 param 0.9 _nRx 2
 SNR 5 Min element 0.176149 param 0.8 _nRx 2
 SNR 6 Min element 0.0852079 param 0.6 _nRx 2
 SNR 7 Min element 0.0338305 param 0.6 _nRx 2
 SNR 8 Min element 0.00899733 param 0.6 _nRx 2
 SNR 9 Min element 0.00283095 param 0.5 _nRx 2
 SNR 10 Min element 0.000944242 param 0.5 _nRx 2
 SNR 11 Min element 0.000220989 param 0.4 _nRx 2
 SNR 12 Min element 6.19165e-05 param 0.4 _nRx 2
 SNR 13 Min element 1.53811e-05 param 0.3 _nRx 2
 SNR 14 Min element 3.30261e-06 param 0.3 _nRx 2
 SNR 15 Min element 1.55439e-06 param 0.3 _nRx 2
 SNR 16 Min element 2.20925e-07 param 0.2 _nRx 2
 SNR 0 Min element 0.976912 param 1.6 _nRx 2
 SNR 1 Min element 0.920491 param 1.1 _nRx 2
 SNR 2 Min element 0.826365 param 1 _nRx 2
 SNR 3 Min element 0.557497 param 0.7 _nRx 2
 SNR 4 Min element 0.380149 param 0.9 _nRx 2
 SNR 5 Min element 0.181431 param 0.8 _nRx 2
 SNR 6 Min element 0.07937 param 0.6 _nRx 2
 SNR 7 Min element 0.0276026 param 0.6 _nRx 2
 SNR 8 Min element 0.00943145 param 0.5 _nRx 2
 SNR 9 Min element 0.00306793 param 0.5 _nRx 2
 SNR 10 Min element 0.000710478 param 0.5 _nRx 2
 SNR 11 Min element 0.000223243 param 0.4 _nRx 2
 SNR 12 Min element 6.6801e-05 param 0.4 _nRx 2
 SNR 13 Min element 1.57983e-05 param 0.3 _nRx 2
 SNR 14 Min element 3.673e-06 param 0.3 _nRx 2
 SNR 15 Min element 1.30658e-06 param 0.3 _nRx 2
 SNR 16 Min element 2.05237e-07 param 0.2 _nRx 2
 SNR 17 Min element 5.84969e-08 param 0.2 _nRx 2
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_MRC_Div_3.txt <==
SNR 	FER			Comp	
0       0.795254  120894
1       0.568266  85695.8
2       0.327434  37605.3
3       0.137978  10576.2
4       0.059338  4260.14
5       0.0211891  856.659
6       0.00598709  184.182
7       0.00186374  60.8234
8       0.000638301  20.5679
9       0.000147513  7.47746
10       4.36844e-05  3.42572
11       1.57691e-05  2.09097
12       4.44666e-06  1.48369
13       1.35021e-06  1.23171
14       2.45228e-07  1.11308
14.5       1.45181e-07  1.07994
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_MRC_Div_3_sweep.txt <==
 SNR 0 Min element 0.685229 param 1.2 _nRx 3
 SNR 0.5 Min element 0.564279 param 1.2 _nRx 3
 SNR 1 Min element 0.441551 param 0.9 _nRx 3
 SNR 1.5 Min element 0.295593 param 1 _nRx 3
 SNR 2 Min element 0.222336 param 0.9 _nRx 3
 SNR 2.5 Min element 0.151362 param 0.8 _nRx 3
 SNR 3 Min element 0.0889532 param 0.8 _nRx 3
 SNR 3.5 Min element 0.0430386 param 0.9 _nRx 3
 SNR 4 Min element 0.0277657 param 1 _nRx 3
 SNR 4.5 Min element 0.0139282 param 0.8 _nRx 3
 SNR 5 Min element 0.00783523 param 0.7 _nRx 3
 SNR 5.5 Min element 0.0037023 param 0.8 _nRx 3
 SNR 6 Min element 0.00170472 param 0.7 _nRx 3
 SNR 6.5 Min element 0.000872258 param 0.8 _nRx 3
 SNR 7 Min element 0.000380468 param 0.7 _nRx 3
 SNR 7.5 Min element 0.00018817 param 0.7 _nRx 3
 SNR 8 Min element 7.23514e-05 param 0.6 _nRx 3
 SNR 8.5 Min element 3.73049e-05 param 0.6 _nRx 3
 SNR 9 Min element 1.64377e-05 param 0.6 _nRx 3
 SNR 9.5 Min element 6.38415e-06 param 0.5 _nRx 3
 SNR 10 Min element 2.72485e-06 param 0.5 _nRx 3
 SNR 10.5 Min element 1.13989e-06 param 0.5 _nRx 3
 SNR 11 Min element 6.43846e-07 param 0.5 _nRx 3
 SNR 11.5 Min element 1.57025e-07 param 0.4 _nRx 3
 SNR 12 Min element 7.69332e-08 param 0.4 _nRx 3
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_MRC_Div_4.txt <==
SNR 	FER			Comp
0       0.376147  37360.8
1       0.168112  13805.2
2       0.0501591  2865.43
3       0.0151358  516.215
4       0.00475932  149.523
5       0.000993438  29.2685
6       0.000205162  8.39345
7       6.18945e-05  3.4928
8       9.52903e-06  1.86649
9       2.0372e-06  1.33853
10       4.42196e-07  1.13774
11       8.62106e-08  1.05774
11.5       2.84839e-08  1.03718
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_MRC_Div_4_sweep.txt <==
 
 SNR 0 Min element 0.253184 param 1.1 _nRx 4
 SNR 0.5 Min element 0.177065 param 1.1 _nRx 4
 SNR 1 Min element 0.105475 param 1.1 _nRx 4
 SNR 1.5 Min element 0.0561655 param 1.1 _nRx 4
 SNR 2 Min element 0.0304089 param 1.1 _nRx 4
 SNR 2.5 Min element 0.0152805 param 1 _nRx 4
 SNR 3 Min element 0.00782874 param 1 _nRx 4
 SNR 3.5 Min element 0.00337734 param 1 _nRx 4
 SNR 4 Min element 0.00166693 param 0.9 _nRx 4
 SNR 4.5 Min element 0.000654561 param 0.9 _nRx 4
 SNR 5 Min element 0.000295118 param 0.9 _nRx 4
 SNR 5.5 Min element 0.000130397 param 0.8 _nRx 4
 SNR 6 Min element 5.70971e-05 param 0.8 _nRx 4
 SNR 6.5 Min element 2.15424e-05 param 0.7 _nRx 4
 SNR 7 Min element 8.34196e-06 param 0.7 _nRx 4
 SNR 7.5 Min element 2.87405e-06 param 0.7 _nRx 4
 SNR 8 Min element 8.95493e-07 param 0.7 _nRx 4
 SNR 8.5 Min element 3.65451e-07 param 0.6 _nRx 4
 SNR 9 Min element 1.28833e-07 param 0.6 _nRx 4
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_MRC_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.992064  48768.5  1.009
1       0.931457  47055.4  0.95974
2       0.802145  35084  0.91048
3       0.717037  28252.4  0.86122
4       0.411718  14475.8  0.81196
5       0.234564  7127.3  0.7627
6       0.0955346  2792.79  0.71344
7       0.0263038  787.254  0.66418
8       0.0133051  289.911  0.61492
9       0.00291121  80.4861  0.56566
10       0.000909215  27.1876  0.5164
11       0.000289897  9.13684  0.46714
12       6.84845e-05  4.03448  0.41788
13       1.88159e-05  2.2409  0.36862
14       4.55429e-06  1.54265  0.31936
15       1.13774e-06  1.24668  0.2701
16       2.08003e-07  1.11181  0.22084
17       5.35591e-08  1.04893  0.17158
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       1  16817.3  0.6875
2       1  13610.4  0.65326
4       1  10697.6  0.61902
6       0.984127  8283.9  0.58478
8       0.767521  5078.2  0.55054
10       0.466766  2861.67  0.5163
12       0.226222  1136.56  0.48206
14       0.0688956  372.626  0.44782
16       0.0161725  111.418  0.41358
18       0.00336532  30.8873  0.37934
20       0.000693737  9.56528  0.3451
22       0.000127142  3.84464  0.31086
24       2.78551e-05  2.0552  0.27662
26       5.91005e-06  1.42508  0.24238
28       1.13417e-06  1.17888  0.20814
30       2.13244e-07  1.07464  0.1739
32       3.21148e-08  1.02959  0.13966
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_SelComb_Div_2.txt <==
SNR 	FER			Comp
0       1  			164355
2       0.992064  	158633
4       0.775743  134421
6       0.403766  43913.3
8       0.111086  6824.29
10       0.0224359  1328.14
12       0.0043646  138.911
14       0.000855808  24.006
16       0.000156334  6.03046
18       2.31866e-05  2.41782
20       3.40781e-06  1.46337
22       6.75316e-07  1.17138
24       8.9754e-08  1.06529
25       3.95098e-08 1.04085
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_SelComb_Div_2_sweep.txt <==
 SNR 0 Min element 0.992064 param 0.9 _nRx 2
 SNR 1 Min element 0.984127 param 1.6 _nRx 2
 SNR 2 Min element 0.932085 param 1.3 _nRx 2
 SNR 3 Min element 0.853313 param 1.2 _nRx 2
 SNR 4 Min element 0.681731 param 1.1 _nRx 2
 SNR 5 Min element 0.448638 param 0.9 _nRx 2
 SNR 6 Min element 0.249315 param 1 _nRx 2
 SNR 7 Min element 0.128176 param 0.9 _nRx 2
 SNR 8 Min element 0.0475344 param 1 _nRx 2
 SNR 9 Min element 0.0170541 param 0.9 _nRx 2
 SNR 10 Min element 0.00576021 param 0.8 _nRx 2
 SNR 11 Min element 0.00197595 param 0.9 _nRx 2
 SNR 12 Min element 0.000485193 param 0.8 _nRx 2
 SNR 13 Min element 0.000140338 param 0.7 _nRx 2
 SNR 14 Min element 2.56082e-05 param 0.7 _nRx 2
 SNR 15 Min element 1.08084e-05 param 0.7 _nRx 2
 SNR 0 Min element 1 param 0 _nRx 2
 SNR 1 Min element 0.984127 param 1.1 _nRx 2
 SNR 2 Min element 0.940021 param 1.3 _nRx 2
 SNR 3 Min element 0.886125 param 0.9 _nRx 2
 SNR 4 Min element 0.731641 param 0.9 _nRx 2
 SNR 5 Min element 0.510187 param 1 _nRx 2
 SNR 6 Min element 0.303337 param 0.9 _nRx 2
 SNR 7 Min element 0.132772 param 0.9 _nRx 2
 SNR 8 Min element 0.0564279 param 0.9 _nRx 2
 SNR 9 Min element 0.0214035 param 1 _nRx 2
 SNR 10 Min element 0.0050105 param 0.8 _nRx 2
 SNR 11 Min element 0.00176342 param 0.8 _nRx 2
 SNR 12 Min element 0.000411039 param 0.8 _nRx 2
 SNR 13 Min element 0.000108939 param 0.7 _nRx 2
 SNR 14 Min element 2.63906e-05 param 0.7 _nRx 2
 SNR 15 Min element 1.05654e-05 param 0.7 _nRx 2
 SNR 16 Min element 1.67691e-06 param 0.6 _nRx 2
 SNR 17 Min element 5.22275e-07 param 0.6 _nRx 2
 SNR 18 Min element 1.32076e-07 param 0.5 _nRx 2
 SNR 19 Min element 2.73299e-08 param 0.5 _nRx 2
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_SelComb_Div_3.txt <==
SNR 	FER			Comp	
0       0.992064  166457
1       0.940021  145116
2       0.918831  129336
3       0.666664  85901.5
4       0.384202  43184.9
5       0.18116  14371.3
6       0.0828274  5360.29
7       0.0295033  1333.75
8       0.013054  361.809
9       0.00368806  129.726
10       0.00121012  34.823
11       0.000325336  12.8609
12       0.000104668  4.87719
13       2.67721e-05  2.61914
14       9.8603e-06  1.74446
15       2.2555e-06  1.34422
16       5.24033e-07  1.16923
17       1.70286e-07  1.08495
18       4.11198e-08  1.04261
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_SelComb_Div_3_sweep.txt <==
 SNR 0 Min element 0.984127 param 1.1 _nRx 3
 SNR 0.5 Min element 0.945888 param 1.3 _nRx 3
 SNR 1 Min element 0.925497 param 1.6 _nRx 3
 SNR 1.5 Min element 0.842974 param 1.3 _nRx 3
 SNR 2 Min element 0.787223 param 1.8 _nRx 3
 SNR 2.5 Min element 0.673696 param 1.2 _nRx 3
 SNR 3 Min element 0.539597 param 1.1 _nRx 3
 SNR 3.5 Min element 0.407887 param 1.4 _nRx 3
 SNR 4 Min element 0.294438 param 1.4 _nRx 3
 SNR 4.5 Min element 0.203805 param 1.3 _nRx 3
 SNR 5 Min element 0.120974 param 1.3 _nRx 3
 SNR 5.5 Min element 0.0873088 param 1.4 _nRx 3
 SNR 6 Min element 0.0474312 param 1.1 _nRx 3
 SNR 6.5 Min element 0.0241296 param 1.1 _nRx 3
 SNR 7 Min element 0.0117368 param 1.1 _nRx 3
 SNR 7.5 Min element 0.00672431 param 1.2 _nRx 3
 SNR 8 Min element 0.00346332 param 1.1 _nRx 3
 SNR 8.5 Min element 0.00152695 param 1.1 _nRx 3
 SNR 9 Min element 0.00069571 param 1.1 _nRx 3
 SNR 9.5 Min element 0.000384704 param 1.1 _nRx 3
 SNR 10 Min element 0.000184431 param 1.1 _nRx 3
 SNR 10.5 Min element 7.41726e-05 param 1 _nRx 3
 SNR 11 Min element 3.21165e-05 param 1 _nRx 3
 SNR 11.5 Min element 1.25951e-05 param 1 _nRx 3
 SNR 12 Min element 6.83009e-06 param 0.9 _nRx 3
 SNR 12.5 Min element 2.85308e-06 param 0.9 _nRx 3
 SNR 13 Min element 1.16241e-06 param 0.9 _nRx 3
 SNR 13.5 Min element 5.27394e-07 param 0.9 _nRx 3
 SNR 14 Min element 2.23287e-07 param 0.8 _nRx 3
 SNR 14.5 Min element 7.59967e-08 param 0.8 _nRx 3
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_SelComb_Div_4.txt <==
SNR 	FER			Comp	
0       0.961039  153864
1       0.838709  131194
2       0.627101  87193.5
3       0.385488  40569.1
4       0.175069  12675.6
5       0.0730765  3152.56
6       0.020625  704.842
7       0.00537649  186.71
8       0.00143113  40.5482
9       0.000356835  12.102
10       0.000103845  4.57743
11       1.67082e-05  2.24799
12       4.40494e-06  1.48598
13       8.83025e-07  1.19527
14       1.46785e-07  1.08192
15       2.9207e-08  1.03448
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_SelComb_Div_4_sweep.txt <==
 SNR 0 Min element 0.92487 param 1.9 _nRx 4
 SNR 0.5 Min element 0.877878 param 1.5 _nRx 4
 SNR 1 Min element 0.782304 param 1.5 _nRx 4
 SNR 1.5 Min element 0.652806 param 1.3 _nRx 4
 SNR 2 Min element 0.50818 param 1.5 _nRx 4
 SNR 2.5 Min element 0.415762 param 1.6 _nRx 4
 SNR 3 Min element 0.298296 param 1.3 _nRx 4
 SNR 3.5 Min element 0.195521 param 1.4 _nRx 4
 SNR 4 Min element 0.122803 param 1.3 _nRx 4
 SNR 4.5 Min element 0.0737118 param 1.5 _nRx 4
 SNR 5 Min element 0.0328313 param 1.4 _nRx 4
 SNR 5.5 Min element 0.0198358 param 1.4 _nRx 4
 SNR 6 Min element 0.0104165 param 1.4 _nRx 4
 SNR 6.5 Min element 0.00481725 param 1.3 _nRx 4
 SNR 7 Min element 0.00250448 param 1.3 _nRx 4
 SNR 7.5 Min element 0.00097354 param 1.3 _nRx 4
 SNR 0 Min element 0.926768 param 1.8 _nRx 4
 SNR 0.5 Min element 0.878361 param 1.9 _nRx 4
 SNR 1 Min element 0.811538 param 1.6 _nRx 4
 SNR 1.5 Min element 0.665035 param 1.4 _nRx 4
 SNR 2 Min element 0.532859 param 1.4 _nRx 4
 SNR 2.5 Min element 0.400978 param 1.7 _nRx 4
 SNR 3 Min element 0.316988 param 1.5 _nRx 4
 SNR 3.5 Min element 0.203361 param 1.3 _nRx 4
 SNR 4 Min element 0.115932 param 1.4 _nRx 4
 SNR 4.5 Min element 0.0716939 param 1.6 _nRx 4
 SNR 5 Min element 0.0376709 param 1.5 _nRx 4
 SNR 5.5 Min element 0.02134 param 1.4 _nRx 4
 SNR 6 Min element 0.00999268 param 1.3 _nRx 4
 SNR 6.5 Min element 0.00457262 param 1.3 _nRx 4
 SNR 7 Min element 0.00223218 param 1.3 _nRx 4
 SNR 7.5 Min element 0.00109927 param 1.3 _nRx 4
 SNR 8 Min element 0.000435007 param 1.3 _nRx 4
 SNR 8.5 Min element 0.000201624 param 1.3 _nRx 4
 SNR 9 Min element 7.19624e-05 param 1.3 _nRx 4
 SNR 9.5 Min element 3.22701e-05 param 1.2 _nRx 4
 SNR 10 Min element 1.36098e-05 param 1.2 _nRx 4
 SNR 10.5 Min element 5.39778e-06 param 1.2 _nRx 4
 SNR 11 Min element 1.8965e-06 param 1.1 _nRx 4
 SNR 11.5 Min element 6.25866e-07 param 1.1 _nRx 4
 SNR 12 Min element 2.76272e-07 param 1.1 _nRx 4
 SNR 12.5 Min element 8.7214e-08 param 1 _nRx 4
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_Sel_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	
0       0.976912  58915.6
1       0.918282  54767.7
2       0.758897  36324.2
3       0.538142  23535.8
4       0.309623  11791.4
5       0.12323  4154.76
6       0.0436961  1334.11
7       0.0120604  336.631
8       0.00292108  78.2834
9       0.000847374  20.6032
10       0.000177226  5.54904
11       3.4528e-05  2.468
12       6.24707e-06  1.54974
13       1.14486e-06  1.2216
14       2.23487e-07  1.09331
14.5       9.32488e-08  1.06081
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_Sel_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.945887  87090.7
1       0.863054  77678.2
2       0.594024  39347.8
3       0.330779  19457.8
4       0.145383  6256.03
5       0.0415058  1669.86
6       0.0103034  331.928
7       0.00216779  64.0048
8       0.000465394  15.3086
9       8.39363e-05  4.00958
10       1.21408e-05  1.83776
11       1.73058e-06  1.27498
12       2.70792e-07  1.09672
12.5       7.46873e-08  1.05747
 


==> GRAND for Rayleigh Fading Channel/data_fading/CRC/128_112/FER_Fading_Sel_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.992064  51399
1       1  46876.8
2       0.992064  43566
3       0.916711  33905.6
4       0.685451  23733.2
5       0.508461  12550.7
6       0.278832  6475.56
7       0.129962  2750.99
8       0.0539643  1056.1
9       0.0164906  312.788
10       0.00466423  92.814
11       0.00138938  30.6061
12       0.000399028  10.1415
13       0.000126034  4.34759
14       2.77488e-05  2.35238
15       7.94356e-06  1.59509
16       1.81805e-06  1.27976
17       4.72675e-07  1.13575
18       1.12969e-07  1.0663
19       2.93673e-08  1.03213
 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_AWGN.txt <==
SNR 	FER			Comp
0       1  8.54178e+06
1       0.976912  7.22878e+06
2       0.885576  7.03711e+06
3       0.5905  5.08931e+06
4       0.200112  2.11188e+06
5       0.0334982  377809
6       0.00257616  34938.9
7       0.0001132  1505.93
8       4.51294e-06  49.9993
9       1.81588e-07  3.51501
 

==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading.txt <==
SNR 	FER			Comp
0       1  8.13583e+06
1       1  8.33537e+06
2       1  8.02606e+06
3       1  7.88605e+06
4       0.992064  8.04473e+06
5       0.976912  8.26199e+06
6       0.916711  7.96881e+06
7       0.868485  7.22816e+06
8       0.677835  5.69578e+06
9       0.500418  4.52739e+06
10       0.388345  3.18603e+06
11       0.224973  2.32568e+06
12       0.132224  1.30428e+06
13       0.0599387  696100
14       0.0355265  413796
15       0.0172123  226874
16       0.00790174  93130.7
17       0.00380969  48298.4
18       0.00156521  22723
19       0.000684137  9520.2
20       0.000419151  4796.18
21       0.000163729  2150.91
22       9.51549e-05  971.691
23       3.90587e-05  519.516
24       2.16818e-05  247.106
25       1.07715e-05  130.439
26       7.48209e-06  69.4401
27       3.37906e-06  36.8765
28       2.19988e-06  21.9038
29       1.13835e-06  12.8771
30       6.89775e-07  8.65697
31       4.50867e-07  5.94167
32       2.85817e-07  4.28121
33       1.61186e-07  3.30903
34		 1.07983e-07  2.616
35       6.318e-08    2.17485



==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_FadingGrand_findParameter_15dB.txt <==
  Threshold		FER
  0        0.757645  0.242355
  0.1        0.548914  1.99588
  0.2        0.271983  23.1423
  0.3        0.0661455  118.234
  0.4        0.0150774  383.918
  0.5        0.00933217  1217.35
  0.6        0.00830709  3472.57
  0.7        0.00945116  8450.74
  0.8        0.00828977  15803.4
  0.9        0.00966454  27085.6
  1.00        0.00894152  42150.7
  1.1        0.0101204  61610.9
  1.2        0.0114051  82582.7
  1.3        0.0116074  102589
  1.4        0.0124561  118584
  1.5        0.0153525  143728
  1.6        0.0144484  161202
  1.7        0.0143226  163434
  1.8        0.013714  155136
  1.9        0.0187661  181872
  1.95        0.0151454  178653
 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_FadingGrand_findParameter_20dB.txt <==
    Threshold		FER
  0        0.330082  0.669918
  0.1        0.133741  1.1064
  0.20        0.00798625  3.01573
  0.3        0.000151417  7.75041
  0.4        4.81422e-05  .5831
  0.5        5.63629e-05  52.2069
  0.6        8.10068e-05  120.808
  0.7        7.75552e-05  250.475
  0.8        9.40703e-05  459.392
  0.9        9.93562e-05  752.518
  1.00        0.000140476  1196.35
  1.1        0.000155832  1546.49
  1.2        0.000207524  2333.8
  1.3        0.000224577  2529.22
  1.4        0.000247419  2972.06
  1.5        0.000285138  3139.26
  1.6        0.000277335  3822.19
  1.7        0.000274998  3776.97
  1.8        0.000311888  4142.1
  1.9        0.000284931  4384.34
  1.95        0.000331656  4439.21


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_FadingGrand_findParameter_25dB.txt <==
  Threshold		FER
  0        0.119256  0.880744
  0.1        0.00521806  0.993642
  0.2        1.37037e-06  1.28931
  0.3        3.06704e-07  1.92479
  0.4        3.81048e-07  3.09271
  0.5        5.57294e-07  5.09905
  0.6        9.3076e-07  8.2848
  0.7        1.26464e-06  12.992
  0.8        2.05427e-06  19.7067
  0.9        2.85039e-06  28.1838
  1.00        3.9155e-06  37.987
  1.1        4.94509e-06  49.3848
  1.2        5.3435e-06  63.6768
  1.3        7.68514e-06  74.3706
  1.4        7.71939e-06  86.8359
  1.5        8.4603e-06  90.9431
  1.6        9.92199e-06  99.0546
  1.7        9.83161e-06  113.597
  1.8        1.09405e-05  112.887
  1.9        1.11271e-05  115.933
  1.95        1.17908e-05  120.532


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_FadingGrand_findParameter_sweep.txt <==
 SNR 0 Min element 1 param 0
 SNR 0 Min element 1 param 0
 SNR 1 Min element 1 param 0
 SNR 2 Min element 1 param 0
 SNR 3 Min element 0.984127 param 1.3
 SNR 4 Min element 0.984127 param 1.2
 SNR 5 Min element 0.946609 param 1.3
 SNR 6 Min element 0.893434 param 0.7
 SNR 7 Min element 0.756044 param 1
 SNR 8 Min element 0.609057 param 1.4
 SNR 9 Min element 0.468853 param 1.1
 SNR 10 Min element 0.298789 param 0.8
 SNR 11 Min element 0.172652 param 0.7
 SNR 12 Min element 0.0845212 param 0.6
 SNR 13 Min element 0.0393267 param 0.7
 SNR 14 Min element 0.0180593 param 0.6
 SNR 15 Min element 0.00747917 param 0.7
 SNR 16 Min element 0.0029859 param 0.6
 SNR 17 Min element 0.00113248 param 0.5
 SNR 18 Min element 0.000448843 param 0.5
 SNR 19 Min element 0.000146416 param 0.4
 SNR 20 Min element 4.44058e-05 param 0.5
 SNR 21 Min element 1.72961e-05 param 0.5
 SNR 22 Min element 6.59722e-06 param 0.4
 SNR 23 Min element 2.26616e-06 param 0.3
 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_MRC_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  thresh
0       0.490274  3.40787e+06  1.706
0.5       0.404371  2.54102e+06  1.66046
1       0.243341  1.57682e+06  1.61492
1.5       0.152996  1.06042e+06  1.56938
2       0.0788608  550388  1.52384
2.5       0.0333987  264142  1.4783
3       0.0151721  131412  1.43276
3.5       0.00786805  58875.7  1.38722
4       0.00298119  24706.6  1.34168
4.5       0.00120607  10481.7  1.29614
5       0.000511873  4063.65  1.2506
5.5       0.000166402  1614.07  1.20506
6       5.3607e-05  550.99  1.15952
6.5       2.30156e-05  204.649  1.11398
7       8.4038e-06  81.4281  1.06844
7.5       3.57124e-06  33.6235  1.0229
8       1.57338e-06  15.7267  0.97736
8.5       6.78601e-07  7.84166  0.93182
9       3.06226e-07  4.51306  0.88628
9.5       1.22104e-07  2.93273  0.84074
 

 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_MRC_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  thresh
0       0.104308  828364  1.679
0.5       0.0401331  402878  1.64372
1       0.0198132  201040  1.60844
1.5       0.0081932  74491  1.57316
2       0.00377128  30974.8  1.53788
2.5       0.00117217  12944.6  1.5026
3       0.000356591  4351.66  1.46732
3.5       0.000144595  1579.25  1.43204
4       5.02912e-05  515.779  1.39676
4.5       1.63903e-05  164.883  1.36148
5       7.63694e-06  64.503  1.3262
5.5       2.74479e-06  24.72  1.29092
6       1.03632e-06  11.2961  1.25564
6.5       4.39951e-07  5.62753  1.22036
7       1.58384e-07  3.37963  1.18508
7.5     6.80755e-08  2.28  1.18508
 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_MRC_Div_2.txt <==
SNR 	FER			Comp
0       0.984127   8.31629e+06
1       0.924148   7.54824e+06
2       0.712971   6.15873e+06
3       0.398101   3.64543e+06
4       0.238668   2.12831e+06
5       0.0926427   1.03832e+06
6       0.0308577   372408
7       0.00823015   116232
8       0.00217682   29579.7
9       0.000593416   7301.53
10       0.000133042   2105.85
11       4.41811e-05   504.348
12       1.34101e-05   131.176
13       4.01692e-06   42.8551
14       1.20399e-06   15.4083
15       5.20151e-07   6.84126
16       2.24399e-07   3.65422
17       8.60665e-08   2.36271


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_MRC_Div_2_sweep.txt <==
 SNR 0 Min element 0.992064 param 0.2 _nRx 2
 SNR 1 Min element 0.976191 param 0.2 _nRx 2
 SNR 2 Min element 0.984127 param 0 _nRx 2
 SNR 3 Min element 0.926219 param 0.2 _nRx 2
 SNR 4 Min element 0.767032 param 0.2 _nRx 2
 SNR 5 Min element 0.690653 param 0.2 _nRx 2
 SNR 0 Min element 0.947236 param 1.9 _nRx 2
 SNR 1 Min element 0.838081 param 1.3 _nRx 2
 SNR 2 Min element 0.612763 param 1.6 _nRx 2
 SNR 3 Min element 0.406764 param 1.7 _nRx 2
 SNR 4 Min element 0.172446 param 1.8 _nRx 2
 SNR 5 Min element 0.0737642 param 1.7 _nRx 2
 SNR 6 Min element 0.0204834 param 1 _nRx 2
 SNR 7 Min element 0.00442504 param 0.9 _nRx 2
 SNR 8 Min element 0.000949092 param 0.9 _nRx 2
 SNR 9 Min element 0.000178466 param 0.8 _nRx 2
 SNR 10 Min element 3.04647e-05 param 0.8 _nRx 2
 SNR 11 Min element 5.20085e-06 param 0.7 _nRx 2
 SNR 12 Min element 1.11004e-06 param 0.6 _nRx 2
 SNR 13 Min element 2.52938e-07 param 0.5 _nRx 2 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_MRC_Div_3.txt <==
SNR 	FER			Comp
0       0.517766  5.03623e+06
0.5       0.380955  3.23549e+06
1       0.257828  2.71135e+06
1.5       0.150461  1.59171e+06
2       0.0851847  844488
2.5       0.051312  574395
3       0.0201014  250410
3.5       0.00895946  121396
4       0.00513411  57986.8
4.5       0.00190103  27977.9
5       0.000826236  9702.93
5.5       0.00035615  4698.73
6       0.000130065  1816.61
6.5       6.28691e-05  700.719
7       2.84146e-05  305.738
7.5       1.06774e-05  138.138
8       4.71645e-06  51.9908
8.5       2.62879e-06  26.6285
9       1.3506e-06  14.2787
9.5       6.41822e-07  8.10634
10       3.62197e-07  4.91151
10.5       1.48944e-07  3.37167
11       8.47121e-08  2.46653
 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_MRC_Div_4.txt <==
SNR 	FER			Comp
0       0.103579  1.04998e+06
0.5       0.0431818  579889
1       0.0214281  284462
1.5       0.00944524  117461
2       0.00423484  50847.2
2.5       0.00130833  20332.6
3       0.000595144  7703.58
3.5       0.000218185  2714.65
4       7.75351e-05  907.314
4.5       2.50213e-05  334.509
5       7.82349e-06  113.632
5.5       4.07037e-06  46.715
6       1.94537e-06  21.188
6.5       8.19085e-07  9.55533
7       3.22248e-07  5.28008
7.5       1.66885e-07  3.28823
8       7.1273e-08  2.2779


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_MRC_Div_4_sweep.txt <==
 SNR 0 Min element 0.0879914 param 1.5 _nRx 4
 SNR 0.5 Min element 0.0414036 param 1.4 _nRx 4
 SNR 1 Min element 0.0197931 param 1.6 _nRx 4
 SNR 1.5 Min element 0.00833261 param 1.6 _nRx 4
 SNR 2 Min element 0.00309919 param 1.6 _nRx 4
 SNR 2.5 Min element 0.00112514 param 1.5 _nRx 4
 SNR 3 Min element 0.000390205 param 1.5 _nRx 4
 SNR 3.5 Min element 0.000136522 param 1.4 _nRx 4
 SNR 4 Min element 4.67151e-05 param 1.4 _nRx 4
 SNR 4.5 Min element 1.48193e-05 param 1.3 _nRx 4
 SNR 5 Min element 6.34305e-06 param 1.4 _nRx 4
 SNR 5.5 Min element 2.42944e-06 param 1.3 _nRx 4
 SNR 6 Min element 1.01987e-06 param 1.1 _nRx 4
 SNR 6.5 Min element 3.15267e-07 param 1.2 _nRx 4
 SNR 7 Min element 1.26267e-07 param 1.1 _nRx 4
 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_MRC_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  thresh
0       0.961039  3.00847e+06  1.325
1       0.887036  2.5756e+06  1.2671
2       0.700779  1.80356e+06  1.2092
3       0.36759  959759  1.1513
4       0.185255  533319  1.0934
5       0.0703052  182694  1.0355
6       0.0216117  58915  0.9776
7       0.00522439  17837.2  0.9197
8       0.000946971  3387.56  0.8618
9       0.000169019  729.858  0.8039
10       3.06286e-05  162.951  0.746
11       6.17702e-06  40.1015  0.6881
12       1.33011e-06  12.137  0.6302
13       3.15191e-07  4.84478  0.5723
14       9.70506e-08  2.5522  0.5144



==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  
0       1  3.5301e+06  1.23
1       1  3.29555e+06  1.1904
2       1  2.99192e+06  1.1528
3       1  2.58258e+06  1.1152
4       0.976191  2.18088e+06  1.0776
5       0.984127  2.03425e+06  1.04
6       0.903758  1.65613e+06  1.0024
7       0.84853  1.28422e+06  0.9648
8       0.5995  917274  0.9272
9       0.496066  584995  0.8896
10       0.299613  341040  0.852
11       0.170765  170647  0.8144
12       0.088678  78137.7  0.7768
13       0.0532302  43138.9  0.7392
14       0.0244404  16548.8  0.7016
15       0.00775727  5661.59  0.664
16       0.00310765  2165.39  0.6264
17       0.00113757  834.522  0.5888
18       0.000507751  301.682  0.5512
19       0.000159231  109.74  0.5136
20       5.47779e-05  42.4034  0.476
21       1.59591e-05  17.8844  0.4384
22       7.4307e-06  8.58535  0.4008
23       2.62126e-06  4.58578  0.3632
24       7.87149e-07  2.80059  0.3256
25       3.11715e-07  1.94286  0.288
26       8.8286e-08  1.50221   0.2504




==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_SelComb_Div_2.txt <==
SNR 	FER			Comp
0       0.984127  7.86868e+06
1       0.976912  7.56685e+06
2       0.932712  8.16341e+06
3       0.783754  6.47468e+06
4       0.525612  5.01383e+06
5       0.304861  2.70628e+06
6       0.151006  1.49844e+06
7       0.0531327  606040
8       0.0156712  196149
9       0.00410768  53108.7
10       0.00110352  14805.1
11       0.000259578  3639.81
12       7.99636e-05  1038.75
13       2.29382e-05  260.629
14       6.97821e-06  73.149
15       2.35811e-06  24.1948
16       8.57868e-07  9.91305
17       3.03419e-07  4.87126
18       1.25133e-07  2.88481


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_SelComb_Div_2_sweep.txt <==
 SNR 0 Min element 0.992064 param 1.7 _nRx 2
 SNR 1 Min element 0.976191 param 1.9 _nRx 2
 SNR 2 Min element 0.910895 param 1.3 _nRx 2
 SNR 3 Min element 0.739436 param 1.5 _nRx 2
 SNR 4 Min element 0.484889 param 1.1 _nRx 2
 SNR 5 Min element 0.263952 param 1.4 _nRx 2
 SNR 6 Min element 0.106226 param 1.3 _nRx 2
 SNR 7 Min element 0.0329409 param 1.3 _nRx 2
 SNR 8 Min element 0.00912565 param 1.1 _nRx 2
 SNR 9 Min element 0.00197333 param 1.2 _nRx 2
 SNR 10 Min element 0.000407827 param 1.1 _nRx 2
 SNR 11 Min element 6.33766e-05 param 1 _nRx 2
 SNR 12 Min element 1.16579e-05 param 1 _nRx 2
 SNR 13 Min element 2.48534e-06 param 0.9 _nRx 2
 SNR 14 Min element 4.90011e-07 param 0.9 _nRx 2
 SNR 15 Min element 1.26074e-07 param 0.8 _nRx 2
 SNR 16 Min element 3.90369e-08 param 0.7 _nRx 2 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_SelComb_Div_3.txt <==
SNR 	FER			Comp
0       0.984127  7.78857e+06
0.5       0.937951  7.40359e+06
1       0.907315  7.207e+06
1.5       0.714396  5.76429e+06
2       0.672686  5.27977e+06
2.5       0.486738  4.13516e+06
3       0.42404  3.67108e+06
3.5       0.263514  2.42031e+06
4       0.135058  1.42547e+06
4.5       0.0740635  900433
5       0.0437062  515177
5.5       0.0197446  225917
6       0.0100512  114031
6.5       0.00400742  49973
7       0.00173893  21110.9
7.5       0.000677363  11083.2
8       0.000339826  4711.34
8.5       0.000134219  1802.08
9       5.66434e-05  713.368
9.5       2.48552e-05  309.868
10       1.07963e-05  133.1
10.5       6.13287e-06  61.598
11       2.78633e-06  27.9435
11.5       1.6173e-06  15.4325
12       8.17211e-07  8.84126
12.5       3.90686e-07  5.27804
13       1.69255e-07  3.47131
13.5       1.04699e-07  2.5368
14          6.0e-08  1.99 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_SelComb_Div_3_sweep.txt <==
 SNR 0 Min element 0.933261 param 1.7 _nRx 3
 SNR 0.5 Min element 0.882836 param 1.8 _nRx 3
 SNR 1 Min element 0.823133 param 1.9 _nRx 3
 SNR 1.5 Min element 0.707874 param 1.8 _nRx 3
 SNR 2 Min element 0.564678 param 1.5 _nRx 3
 SNR 2.5 Min element 0.4264 param 1.6 _nRx 3
 SNR 3 Min element 0.316843 param 1.6 _nRx 3
 SNR 3.5 Min element 0.205159 param 1.5 _nRx 3
 SNR 4 Min element 0.127807 param 1.6 _nRx 3
 SNR 4.5 Min element 0.0625367 param 1.7 _nRx 3
 SNR 5 Min element 0.0312506 param 1.5 _nRx 3
 SNR 5.5 Min element 0.0142089 param 1.5 _nRx 3
 SNR 6 Min element 0.00598489 param 1.5 _nRx 3
 SNR 6.5 Min element 0.00243407 param 1.5 _nRx 3
 SNR 7 Min element 0.000907979 param 1.5 _nRx 3
 SNR 7.5 Min element 0.000344214 param 1.5 _nRx 3
 SNR 8 Min element 0.000138777 param 1.4 _nRx 3
 SNR 8.5 Min element 5.48017e-05 param 1.5 _nRx 3
 SNR 9 Min element 2.15366e-05 param 1.4 _nRx 3
 SNR 9.5 Min element 7.62365e-06 param 1.4 _nRx 3
 SNR 10 Min element 2.92383e-06 param 1.3 _nRx 3
 SNR 10.5 Min element 1.33888e-06 param 1.3 _nRx 3
 SNR 11 Min element 5.76143e-07 param 1.2 _nRx 3
 SNR 11.5 Min element 2.3347e-07 param 1.2 _nRx 3 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_SelComb_Div_4.txt <==
SNR 	FER			Comp
0       0.886298  7.20976e+06
0.5       0.744623  6.69291e+06
1       0.650416  5.5033e+06
1.5       0.51047  4.33435e+06
2       0.36995  3.46768e+06
2.5       0.238083  2.23706e+06
3       0.127929  1.40567e+06
3.5       0.0682652  707559
4       0.030176  354631
4.5       0.0141402  170901
5       0.00661025  79700.1
5.5       0.00297163  37974.8
6       0.00085333  11558.8
6.5       0.00034513  4041.47
7       0.000126742  1617.31
7.5       4.36505e-05  596.785
8       2.07368e-05  222.334
8.5       9.17185e-06  89.8248
9       2.87723e-06  34.8997
9.5       1.48565e-06  15.4713
10       6.47925e-07  7.97548
10.5       2.50283e-07  4.46304
11       1.33282e-07  2.93827
11.5       6.16163e-08  2.11251


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_SelComb_Div_4_sweep.txt <==
 SNR 0 Min element 0.84982 param 1.6 _nRx 4
 SNR 0.5 Min element 0.758481 param 1.9 _nRx 4
 SNR 1 Min element 0.614531 param 1.8 _nRx 4
 SNR 1.5 Min element 0.463247 param 1.9 _nRx 4
 SNR 2 Min element 0.30024 param 1.7 _nRx 4
 SNR 2.5 Min element 0.193869 param 1.8 _nRx 4
 SNR 3 Min element 0.102222 param 1.7 _nRx 4
 SNR 3.5 Min element 0.0511347 param 1.9 _nRx 4
 SNR 4 Min element 0.026967 param 1.7 _nRx 4
 SNR 4.5 Min element 0.0104031 param 1.8 _nRx 4
 SNR 5 Min element 0.00403321 param 1.7 _nRx 4
 SNR 5.5 Min element 0.00182697 param 1.7 _nRx 4
 SNR 6 Min element 0.000594739 param 1.8 _nRx 4
 SNR 6.5 Min element 0.000215875 param 1.6 _nRx 4
 SNR 7 Min element 6.82009e-05 param 1.8 _nRx 4
 SNR 7.5 Min element 2.41617e-05 param 1.6 _nRx 4
 SNR 8 Min element 8.39835e-06 param 1.6 _nRx 4
 SNR 8 Min element 9.12821e-06 param 1.6 _nRx 4
 SNR 8.5 Min element 3.75369e-06 param 1.5 _nRx 4
 SNR 8.5 Min element 3.45031e-06 param 1.6 _nRx 4
 SNR 9 Min element 1.6309e-06 param 1.6 _nRx 4
 SNR 9 Min element 1.51132e-06 param 1.5 _nRx 4
 SNR 9.5 Min element 5.52387e-07 param 1.5 _nRx 4
 SNR 9.5 Min element 4.92875e-07 param 1.5 _nRx 4
 SNR 10 Min element 1.97172e-07 param 1.4 _nRx 4
 SNR 10.5 Min element 1.34703e-07 param 1.3 _nRx 4
 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_Sel_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.950483  5.61391e+06
0.5       0.876307  4.8983e+06
1       0.914141  4.74531e+06
1.5       0.724466  3.84842e+06
2       0.642177  3.43664e+06
2.5       0.477226  2.57178e+06
3       0.36259  1.88481e+06
3.5       0.22835  1.24666e+06
4       0.137669  726209
4.5       0.0714804  371367
5       0.033129  190390
5.5       0.016218  101323
6       0.00585933  48862.4
6.5       0.00254481  19229.4
7       0.00106135  8866.27
7.5       0.000402089  3061.33
8       0.000160267  1264.3
8.5       5.03749e-05  465.041
9       1.96181e-05  191.823
9.5       9.69252e-06  77.36
10       3.3139e-06  33.8027
10.5       1.71979e-06  16.2608
11       7.60536e-07  8.46181
11.5       3.48826e-07  4.93833
12       1.4095e-07  3.22368
12.5      9.7e-08    2.3
 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/FER_Fading_Sel_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       1  4.78151e+06
1       1  4.54968e+06
2       0.947236  4.0418e+06
3       0.79621  3.06279e+06
4       0.497744  1.79021e+06
5       0.280073  1.03099e+06
6       0.12918  442852
7       0.0403809  130032
8       0.00859332  34038.9
9       0.00197563  7823.82
10       0.000364352  1651.73
11       6.41861e-05  342.1
12       1.34079e-05  76.558
13       2.76136e-06  19.8498
14       5.21817e-07  6.78442
15       1.37357e-07  3.1413
16       2.82e-08  1.90 


==> GRAND for Rayleigh Fading Channel/data_fading/RLC/128_104/RLC_128_104_Line.txt <==

SNR	Threshold	Line
3	1.137500e+00	1.115200e+00
4	1.100000e+00	1.077600e+00
5	1.066667e+00	1.040000e+00
6	1.035714e+00	1.002400e+00
7	1.006250e+00	9.648000e-01
8	9.500000e-01	9.272000e-01
9	8.875000e-01	8.896000e-01
10	8.312500e-01	8.520000e-01
11	7.875000e-01	8.144000e-01
12	7.437500e-01	7.768000e-01
13	7.062500e-01	7.392000e-01
14	6.625000e-01	7.016000e-01
15	6.250000e-01	6.640000e-01
16	5.937500e-01	6.264000e-01
17	5.625000e-01	5.888000e-01
18	5.312500e-01	5.512000e-01
19	5.000000e-01	5.136000e-01
20	4.625000e-01	4.760000e-01
21	4.250000e-01	4.384000e-01
22	4.000000e-01	4.008000e-01
23	3.687500e-01	3.632000e-01
24	3.312500e-01	3.256000e-01
25	3.142857e-01	2.880000e-01
26	2.916667e-01	2.504000e-01
27	2.700000e-01	2.128000e-01


==> data_fading/BCH/BCH_127_106/BCH_127_106_BM.txt <==
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                   = BFER
#    ** Type of bits           = int32
#    ** Type of reals          = float32
#    ** Date (UTC)             = 2022-04-12 19:06:08
#    ** Git version            = v2.3.5
#    ** Code type (C)          = BCH
#    ** Noise range            = 0 -> 10 dB
#    ** Noise type (E)         = EBN0
#    ** Seed                   = 0
#    ** Statistics             = off
#    ** Debug mode             = off
#    ** Multi-threading (t)    = 12 thread(s)
#    ** Coset approach (c)     = no
#    ** Coded monitoring       = no
#    ** Bad frames tracking    = off
#    ** Bad frames replay      = off
#    ** Bit rate               = 0.834646 (106/127)
#    ** Inter frame level      = 1
# * Source ----------------------------------------
#    ** Type                   = RAND
#    ** Implementation         = STD
#    ** Info. bits (K_info)    = 106
# * Codec -----------------------------------------
#    ** Type                   = BCH
#    ** Info. bits (K)         = 106
#    ** Codeword size (N_cw)   = 127
#    ** Frame size (N)         = 127
#    ** Code rate              = 0.834646 (106/127)
# * Encoder ---------------------------------------
#    ** Type                   = BCH
#    ** Systematic             = yes
# * Decoder ---------------------------------------
#    ** Type (D)               = ALGEBRAIC
#    ** Implementation         = STD
#    ** Systematic             = yes
#    ** Galois field order (m) = 7
#    ** Correction power (T)   = 3
# * Modem -----------------------------------------
#    ** Type                   = BPSK
#    ** Implementation         = STD
#    ** Bits per symbol        = 1
#    ** Sigma square           = on
# * Channel ---------------------------------------
#    ** Type                   = AWGN
#    ** Implementation         = STD
#    ** Complex                = off
#    ** Add users              = off
# * Monitor ---------------------------------------
#    ** Lazy reduction         = off
#    ** Frame error count (e)  = 100
#    ** Compute mutual info    = no
# * Terminal --------------------------------------
#    ** Show Sigma             = off
#    ** Enabled                = yes
#    ** Frequency (ms)         = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      -0.78 |     0.00 ||      100 |     1056 |      100 | 9.96e-02 | 1.00e+00 ||    0.085 | 00h00'00   
      -0.28 |     0.50 ||      101 |      948 |      100 | 8.85e-02 | 9.90e-01 ||    0.335 | 00h00'00   
       0.22 |     1.00 ||      102 |      836 |      100 | 7.73e-02 | 9.80e-01 ||    0.450 | 00h00'00   
       0.72 |     1.50 ||      105 |      683 |      100 | 6.14e-02 | 9.52e-01 ||    0.450 | 00h00'00   
       1.22 |     2.00 ||      113 |      612 |      100 | 5.11e-02 | 8.85e-01 ||    0.440 | 00h00'00   
       1.72 |     2.50 ||      123 |      540 |      100 | 4.14e-02 | 8.13e-01 ||    0.521 | 00h00'00   
       2.22 |     3.00 ||      150 |      486 |      100 | 3.06e-02 | 6.67e-01 ||    0.589 | 00h00'00   
       2.72 |     3.50 ||      261 |      463 |      100 | 1.67e-02 | 3.83e-01 ||    1.153 | 00h00'00   
       3.22 |     4.00 ||      333 |      432 |      100 | 1.22e-02 | 3.00e-01 ||    1.473 | 00h00'00   
       3.72 |     4.50 ||      744 |      411 |      100 | 5.21e-03 | 1.34e-01 ||    2.192 | 00h00'00   
       4.22 |     5.00 ||     1835 |      388 |      100 | 1.99e-03 | 5.45e-02 ||    4.420 | 00h00'00   
       4.72 |     5.50 ||     7909 |      484 |      125 | 5.77e-04 | 1.58e-02 ||   11.024 | 00h00'00   
       5.22 |     6.00 ||    26318 |      406 |      105 | 1.46e-04 | 3.99e-03 ||   16.608 | 00h00'00   
       5.72 |     6.50 ||   125475 |      384 |      103 | 2.89e-05 | 8.21e-04 ||   21.179 | 00h00'00   
       6.22 |     7.00 ||   917273 |      395 |      101 | 4.06e-06 | 1.10e-04 ||   22.199 | 00h00'04   
       6.72 |     7.50 ||  7865858 |      394 |      100 | 4.73e-07 | 1.27e-05 ||   22.726 | 00h00'36   
       7.22 |     8.00 || 82447103 |      368 |      100 | 4.21e-08 | 1.21e-06 ||   22.852 | 00h06'22   
       7.72 |     8.50 || 1.17e+09 |      388 |      100 | 3.13e-09 | 8.54e-08 ||   24.547 | 01h24'14  


==> data_fading/BCH/BCH_127_106/BCH_127_106_BM_Rayleigh.txt <==
#./aff3ct -C "BCH"  -K 106 -N 127 -m 0 -M 36 -s 1 -E "EBN0" --chn-type "RAYLEIGH"                                                            
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                   = BFER
#    ** Type of bits           = int32
#    ** Type of reals          = float32
#    ** Date (UTC)             = 2022-04-12 19:15:01
#    ** Git version            = v2.3.5
#    ** Code type (C)          = BCH
#    ** Noise range            = 0 -> 36 dB
#    ** Noise type (E)         = EBN0
#    ** Seed                   = 0
#    ** Statistics             = off
#    ** Debug mode             = off
#    ** Multi-threading (t)    = 12 thread(s)
#    ** Coset approach (c)     = no
#    ** Coded monitoring       = no
#    ** Bad frames tracking    = off
#    ** Bad frames replay      = off
#    ** Bit rate               = 0.834646 (106/127)
#    ** Inter frame level      = 1
# * Source ----------------------------------------
#    ** Type                   = RAND
#    ** Implementation         = STD
#    ** Info. bits (K_info)    = 106
# * Codec -----------------------------------------
#    ** Type                   = BCH
#    ** Info. bits (K)         = 106
#    ** Codeword size (N_cw)   = 127
#    ** Frame size (N)         = 127
#    ** Code rate              = 0.834646 (106/127)
# * Encoder ---------------------------------------
#    ** Type                   = BCH
#    ** Systematic             = yes
# * Decoder ---------------------------------------
#    ** Type (D)               = ALGEBRAIC
#    ** Implementation         = STD
#    ** Systematic             = yes
#    ** Galois field order (m) = 7
#    ** Correction power (T)   = 3
# * Modem -----------------------------------------
#    ** Type                   = BPSK
#    ** Implementation         = STD
#    ** Bits per symbol        = 1
#    ** Sigma square           = on
# * Channel ---------------------------------------
#    ** Type                   = RAYLEIGH
#    ** Implementation         = STD
#    ** Block fading policy    = NO
#    ** Complex                = off
#    ** Add users              = off
# * Monitor ---------------------------------------
#    ** Lazy reduction         = off
#    ** Frame error count (e)  = 100
#    ** Compute mutual info    = no
# * Terminal --------------------------------------
#    ** Show Sigma             = off
#    ** Enabled                = yes
#    ** Frequency (ms)         = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      -0.78 |     0.00 ||      100 |     1699 |      100 | 1.60e-01 | 1.00e+00 ||    0.093 | 00h00'00   
       0.22 |     1.00 ||      100 |     1540 |      100 | 1.45e-01 | 1.00e+00 ||    0.436 | 00h00'00   
       1.22 |     2.00 ||      100 |     1344 |      100 | 1.27e-01 | 1.00e+00 ||    0.457 | 00h00'00   
       2.22 |     3.00 ||      100 |     1181 |      100 | 1.11e-01 | 1.00e+00 ||    0.518 | 00h00'00   
       3.22 |     4.00 ||      101 |      993 |      100 | 9.28e-02 | 9.90e-01 ||    0.447 | 00h00'00   
       4.22 |     5.00 ||      102 |      846 |      100 | 7.82e-02 | 9.80e-01 ||    0.451 | 00h00'00   
       5.22 |     6.00 ||      110 |      711 |      101 | 6.10e-02 | 9.18e-01 ||    0.580 | 00h00'00   
       6.22 |     7.00 ||      107 |      624 |      100 | 5.50e-02 | 9.35e-01 ||    0.356 | 00h00'00   
       7.22 |     8.00 ||      124 |      553 |      100 | 4.21e-02 | 8.06e-01 ||    0.654 | 00h00'00   
       8.22 |     9.00 ||      146 |      512 |      100 | 3.31e-02 | 6.85e-01 ||    0.665 | 00h00'00   
       9.22 |    10.00 ||      219 |      456 |      102 | 1.96e-02 | 4.66e-01 ||    1.211 | 00h00'00   
      10.22 |    11.00 ||      329 |      434 |      100 | 1.24e-02 | 3.04e-01 ||    1.368 | 00h00'00   
      11.22 |    12.00 ||     1219 |     1003 |      238 | 7.76e-03 | 1.95e-01 ||    3.228 | 00h00'00   
      12.22 |    13.00 ||      808 |      422 |      101 | 4.93e-03 | 1.25e-01 ||    2.142 | 00h00'00   
      13.22 |    14.00 ||     2429 |      644 |      158 | 2.50e-03 | 6.50e-02 ||    3.786 | 00h00'00   
      14.22 |    15.00 ||     4536 |      495 |      129 | 1.03e-03 | 2.84e-02 ||    7.081 | 00h00'00   
      15.22 |    16.00 ||     6711 |      375 |      100 | 5.27e-04 | 1.49e-02 ||    8.077 | 00h00'00   
      16.22 |    17.00 ||    19024 |      470 |      125 | 2.33e-04 | 6.57e-03 ||   10.959 | 00h00'00   
      17.22 |    18.00 ||    30755 |      376 |      101 | 1.15e-04 | 3.28e-03 ||   12.349 | 00h00'00   
      18.22 |    19.00 ||    73123 |      379 |      100 | 4.89e-05 | 1.37e-03 ||   13.366 | 00h00'00   
      19.22 |    20.00 ||   162035 |      387 |      100 | 2.25e-05 | 6.17e-04 ||   13.502 | 00h00'01   
      20.22 |    21.00 ||   351225 |      385 |      100 | 1.03e-05 | 2.85e-04 ||   13.713 | 00h00'02   
      21.22 |    22.00 ||   923372 |      373 |      100 | 3.81e-06 | 1.08e-04 ||   13.722 | 00h00'07   
      22.22 |    23.00 ||  2037159 |      351 |      100 | 1.63e-06 | 4.91e-05 ||   17.314 | 00h00'12   
      23.22 |    24.00 ||  6209273 |      402 |      100 | 6.11e-07 | 1.61e-05 ||   14.414 | 00h00'45   
      24.22 |    25.00 || 14117502 |      366 |      100 | 2.45e-07 | 7.08e-06 ||   14.165 | 00h01'45   
      25.22 |    26.00 || 31634943 |      412 |      100 | 1.23e-07 | 3.16e-06 ||   14.055 | 00h03'58   
      26.22 |    27.00 || 73240382 |      404 |      100 | 5.20e-08 | 1.37e-06 ||   15.007 | 00h08'37   
      27.22 |    28.00 || 2.02e+08 |      361 |      100 | 1.68e-08 | 4.94e-07 ||   15.471 | 00h23'06   
      28.22 |    29.00 || 5.70e+08 |      379 |      100 | 6.27e-09 | 1.75e-07 ||   15.039 | 01h06'57   
      29.22 |    30.00 || 1.15e+09 |      397 |      100 | 3.25e-09 | 8.68e-08 ||   20.653 | 01h38'35   

==> data_fading/BCH/BCH_127_106/BCH_127_106_Line.txt <==
#
SNR 	Threshold	Line
5	7.666667e-01	8.548000e-01
6	8.000000e-01	8.253600e-01
7	7.800000e-01	7.959200e-01
8	8.000000e-01	7.664800e-01
9	7.800000e-01	7.370400e-01
10	7.400000e-01	7.076000e-01
11	7.000000e-01	6.781600e-01
12	6.800000e-01	6.487200e-01
13	6.200000e-01	6.192800e-01
14	6.200000e-01	5.898400e-01
15	5.800000e-01	5.604000e-01
16	5.200000e-01	5.309600e-01
17	4.800000e-01	5.015200e-01
18	4.600000e-01	4.720800e-01
19	4.400000e-01	4.426400e-01
20	4.000000e-01	4.132000e-01
21	3.800000e-01	3.837600e-01
22	3.600000e-01	3.543200e-01
23	3.200000e-01	3.248800e-01
24	2.750000e-01	2.954400e-01
25	2.666667e-01	2.660000e-01	


==> data_fading/BCH/BCH_127_106/FER_FadingGrand_findParameter_10dB.txt <==
  Threshold		FER
  0.00        		1  
  0.05        	0.984848  
  0.1        	0.953824  
  0.15        	0.925497  
  0.2        	0.836566  
  0.25        	0.811385  
  0.3        	0.67272  
  0.35        	0.6286  
  0.4        	0.502719  
  0.45        	0.428938  
  0.5        	0.374818  
  0.55        	0.349541  
  0.6        	0.327482  
  0.65        	0.338707  
  0.7        	0.300855  
  0.75        	0.290232  
  0.8        	0.317753  
  0.85        	0.284914  
  0.9        	0.296952  
  0.95        	0.296215  
  1.00        		0.326148  
  1.05        	0.355546  
  1.1        	0.362656  
  1.15        	0.369852  
  1.2        	0.334428  
  1.25        	0.408236  
  1.3        	0.412189  
  1.35        	0.426781  
  1.4        	0.457929  
  1.45        	0.384437  
  1.5        	0.417768  
  1.55        	0.405278  
  1.6        	0.447951  
  1.65        	0.456004  
  1.7        	0.417723  
  1.75        	0.473092  
  1.8        	0.445557  
  1.85        	0.39929  
  1.9        	0.477884  
  1.95        	0.440118  


==> data_fading/BCH/BCH_127_106/FER_FadingGrand_findParameter_15dB.txt <==
  Threshold		FER
  0.00        		0.694767  
  0.05        	0.596735  
  0.1        	0.511029  
  0.15        	0.405317  
  0.2        	0.249769  
  0.25        	0.118244  
  0.3        	0.0569443  
  0.35        	0.025708  
  0.4        	0.0141189  
  0.45        	0.00901616  
  0.5        	0.00929692  
  0.55        	0.00755262  
  0.6        	0.00799733  
  0.65        	0.00712016  
  0.7        	0.00911272  
  0.75        	0.00954046  
  0.8        	0.0105524  
  0.85        	0.0116729  
  0.9        	0.0131611  
  0.95        	0.0163689  
  1.00        		0.0156997  
  1.05        	0.0165173  
  1.1        	0.0176574  
  1.15        	0.0194219  
  1.2        	0.0205145  
  1.25        	0.0232908  
  1.3        	0.0224142  
  1.35        	0.0256172  
  1.4        	0.0246006  
  1.45        	0.022707  
  1.5        	0.0226541  
  1.55        	0.0220208  
  1.6        	0.0251659  
  1.65        	0.0278327  
  1.7        	0.0267115  
  1.75        	0.0256506  
  1.8        	0.0291519  
  1.85        	0.023382  
  1.9        	0.0256421  
  1.95        	0.0285904  


==> data_fading/BCH/BCH_127_106/FER_FadingGrand_findParameter_20dB.txt <==
 Threshold		FER
  0.00        		0.317002  
  0.05        	0.253005  
  0.1        	0.108158  
  0.15        	0.0337786  
  0.2        	0.00582957  
  0.25        	0.00104846  
  0.3        	0.000112586  
  0.35        	4.16096e-05  
  0.4        	4.33008e-05  
  0.45        	4.89274e-05  
  0.5        	5.97414e-05  
  0.55        	5.20635e-05  
  0.6        	6.71094e-05  
  0.65        	5.51522e-05  
  0.7        	8.94392e-05  
  0.75        	9.04234e-05  
  0.8        	0.000118662  
  0.85        	0.000140135  
  0.9        	0.000160245  
  0.95        	0.000259291  
  1.00        		0.000272841  
  1.05        	0.000266267  
  1.1        	0.000347225  
  1.15        	0.000298432  
  1.2        	0.000342492  
  1.25        	0.000334764  
  1.3        	0.000375429  
  1.35        	0.000496821  
  1.4        	0.00042231  
  1.45        	0.000436117  
  1.5        	0.000515028  
  1.55        	0.000450991  
  1.6        	0.000524459  
  1.65        	0.000510697  
  1.7        	0.000513299  
  1.75        	0.00055338  
  1.8        	0.000516694  
  1.85        	0.000461524  
  1.9        	0.00043931  
  1.95        	0.000495998  


==> data_fading/BCH/BCH_127_106/FER_FadingGrand_findParameter_25dB.txt <==
  Threshold		FER
  0.00        		0.115557  
  0.05        	0.0466105  
  0.1        	0.00459072  
  0.15        	0.000117921  
  0.2        	1.32833e-06  
  0.25        	2.1252e-07  
  0.3        	1.72848e-07  
  0.35        	1.58438e-07  
  0.4        	1.90037e-07  
  0.45        	1.86657e-07  
  0.5        	2.32422e-07  
  0.55        	2.80746e-07  
  0.6        	3.83272e-07  
  0.65        	4.30917e-07  
  0.7        	6.6389e-07  
  0.75        	8.085e-07  
  0.8        	1.03535e-06  
  0.85        	1.45587e-06  
  0.9        	1.86662e-06  
  0.95        	2.39768e-06  
  1.00        		2.44986e-06  
  1.05        	3.36952e-06  
  1.1        	3.29067e-06  
  1.15        	4.40969e-06  
  1.2        	4.52025e-06  
  1.25        	4.67481e-06  
  1.3        	5.53215e-06  
  1.35        	5.81533e-06  
  1.4        	5.11114e-06  
  1.45        	5.61407e-06  
  1.5        	5.75597e-06  
  1.55        	6.46922e-06  
  1.6        	5.36484e-06  
  1.65        	7.19337e-06 
  1.7        	6.41409e-06  
  1.75        	6.59564e-06  
  1.8        	6.10998e-06  
  1.85        	7.2461e-06  
  1.9        	5.10707e-06  
  1.95        	6.98501e-06  


==> data_fading/BCH/BCH_127_106/FER_Fading_127_106_4bfs.txt <==
SNR 	FER			Comp
0       1  1.87758e+06
1       1  1.9616e+06
2       1  2.25559e+06
3       1  2.21984e+06
4       1  2.03032e+06
5       0.968254  1.70298e+06
6       0.914141  1.76518e+06
7       0.827778  1.86792e+06
8       0.811358  1.48053e+06
9       0.614327  1.14103e+06
10       0.38351  673593
11       0.288106  596347
12       0.179693  416412
13       0.107613  246671
14       0.054225  136121
15       0.023368  61364.5
16       0.0139948  32020.7
17       0.00695368  17466.3
18       0.00291774  9131.92
19       0.00141382  4892.18
20       0.000516512  2113.12
21       0.0002436  1185.72
22       9.32739e-05  583.863
23       4.22288e-05  305.372
24       1.72344e-05  166.538
25       6.63294e-06  91.3593
26       2.46933e-06  51.6235
27       1.09104e-06  29.6954
28       4.8317e-07  18.534
29       1.70131e-07  11.6731
30       7.2769e-08  7.82717
 


==> data_fading/BCH/BCH_127_106/FER_Fading_MRC_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  thresh
0       0.565544  947854  1.275
1       0.301448  535114  1.23716
2       0.0966304  169851  1.19932
3       0.0257586  51028.6  1.16148
4       0.00419052  10762.8  1.12364
5       0.000611068  1704.65  1.0858
6       7.60133e-05  309.598  1.04796
7       6.69195e-06  54.7734  1.01012
8       5.41059e-07  12.6356  0.97228
9.0       3.3e-08  		4.3  0.9


==> data_fading/BCH/BCH_127_106/FER_Fading_MRC_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.124309  287727  1.523
1       0.0296505  79706.5  1.47918
2       0.0048528  14923.3  1.43536
3       0.000590094  2302.57  1.39154
4       4.73749e-05  289.146  1.34772
5       4.10222e-06  44.8731  1.3039
6       1.89073e-07  9.16936  1.26008
6.5       4.89338e-08  5.00026  1.23817

 


==> data_fading/BCH/BCH_127_106/FER_Fading_MRC_Div_2.txt <==
SNR 	FER			Comp
0       0.968975   1.59986e+06
1       0.891681   1.7454e+06
2       0.76483   1.56113e+06
3       0.52141   980028
4       0.307871   697409
5       0.123152   260824
6       0.0448387   101859
7       0.0156249   41468.3
8       0.00347893   11206.3
9       0.000797858   3261.41
10       0.000147859   922.599
11       3.7741e-05   310.592
12       6.51997e-06   91.1254
13       1.19416e-06   31.5082
14       2.24107e-07   12.7916
15       3.79211e-08   6.04008
 


==> data_fading/BCH/BCH_127_106/FER_Fading_MRC_Div_3.txt <==
SNR 	FER			Comp
0       0.584606  1.18183e+06
1       0.266077  669977
2       0.141357  330934
3       0.036116  80924.4
4       0.0062933  19617.2
5       0.00110696  4451.91
6       0.000156197  862.123
7       1.69027e-05  169.273
8       1.95674e-06  39.5081
9       2.05722e-07  11.3767
9.5       5.13772e-08  6.74397
 


==> data_fading/BCH/BCH_127_106/FER_Fading_MRC_Div_4.txt <==
SNR 	FER			Comp
0       0.135386   301697
1       0.0428929   118347
2       0.0057348   18273.5
3       0.000824063   3212.18
4       7.36726e-05   480.355
5       4.98481e-06   75.8433
6       3.06151e-07   15.2634
6.5       7.02988e-08   7.87131


==> data_fading/BCH/BCH_127_106/FER_Fading_MRC_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.961039  1.27838e+06  1.191
1       0.872153  1.16372e+06  1.14267
2       0.704892  994602  1.09434
3       0.484483  587747  1.04601
4       0.214376  267552  0.99768
5       0.0807124  99777.6  0.94935
6       0.0245696  31233.3  0.90102
7       0.00544784  8687.36  0.85269
8       0.00102424  1995.99  0.80436
9       0.000195479  475.279  0.75603
10       2.98611e-05  114.539  0.7077
11       4.12023e-06  30.7157  0.65937
12       6.35074e-07  10.0475  0.61104
13       5.95567e-08  4.31673  0.56271


==> data_fading/BCH/BCH_127_106/FER_Fading_SRGrand_bestParameter_linear.txt <==
SNR 	FER			Comp
0       1  			1.05644e+06  
1       1  			1.07856e+06  
2       1  			999340  
3       1  			815806  
4       1  			745308  
5       0.984127  	623536  
6       0.906061  500320  
7       0.812829  394907  
8       0.633223  267192  
9       0.491035  194932  
10       0.267834  97226.8  
11       0.167285  55597.7  
12       0.0785675  26359.8  
13       0.0427488  13282.9  
14       0.0196525  5051.92  
15       0.00770553  2097.92  
16       0.00241746  747.807  
17       0.00102456  312.055  
18       0.000411252  122.617  
19       0.000119356  48.4599  
20       5.5193e-05  22.141  
21       1.6353e-05  10.4773 
22       5.58377e-06  5.6175  
23       1.95201e-06  3.41331  
24       5.85372e-07  2.31157  
25       1.72908e-07  1.73657  
26       6.76218e-08  1.41964  



==> data_fading/BCH/BCH_127_106/FER_Fading_SelComb_Div_2.txt <==
SNR 	FER			Comp
0       1   		2.11263e+06
1       0.962388   2.1799e+06
2       0.924148   1.68015e+06
3       0.83164   1.68005e+06
4       0.572478   1.19116e+06
5       0.415658   875612
6       0.209256   413272
7       0.0783541   174835
8       0.0334584   70316.8
9       0.00726389   20105.3
10       0.00171523   6298.88
11       0.000381898   1836.86
12       7.04764e-05   484.222
13       1.37757e-05   159.172
14       3.04314e-06   52.7842
15       4.65584e-07   19.4329
16       7.66172e-08   8.53808 


==> data_fading/BCH/BCH_127_106/FER_Fading_SelComb_Div_3.txt <==
SNR 	FER			Comp
0       0.984127  1.81904e+06
1       0.85091  1.76283e+06
2       0.721764  1.39272e+06
3       0.508637  1.05322e+06
4       0.184663  397161
5       0.0601446  117906
6       0.0158396  41216.2
7       0.00238199  8354.21
8       0.000420544  1942.94
9       5.04794e-05  393.56
10       6.20262e-06  86.8868
11       5.43048e-07  21.5308
12       5.0026e-08  7.05345
 


==> data_fading/BCH/BCH_127_106/FER_Fading_SelComb_Div_4.txt <==
SNR 	FER			Comp
0       0.894972   1.63853e+06
1       0.683669   1.23069e+06
2       0.413862   737577
3       0.153818   356827
4       0.0412267   88999.9
5       0.00901748   24505
6       0.00117691   4384.58
7       0.000131461   778.055
8       1.26362e-05   131.387
9       6.42674e-07  25.2298
10	3.82e-08	4.586



==> data_fading/BCH/BCH_127_106/FER_Fading_Sel_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.968975  1.9594e+06
1       0.856407  1.72649e+06
2       0.645516  1.17965e+06
3       0.368586  665618
4       0.158516  349980
5       0.0486042  110582
6       0.00928413  24843.2
7       0.00157131  4404.81
8       0.00021637  729.756
9       2.14786e-05  127.234
10       1.94166e-06  24.0203
11       1.57299e-07  6.43325
11.5       4.7299e-08  3.9
 


==> data_fading/BCH/BCH_127_106/FER_Fading_Sel_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.861639  1.83181e+06
1       0.660163  1.37435e+06
2       0.409379  754208
3       0.137251  251756
4       0.0386906  89774.1
5       0.00672584  17988
6       0.00119319  3373.34
7       9.96405e-05  455.708
8       7.56436e-06  64.8218
9       4.75134e-07  11.888
10       1.5e-08  3.59
 


==> data_fading/BCH/BCH_127_106/FER_Fading_Sel_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       1  1.62649e+06
1       0.992064  1.98707e+06
2       0.940021  1.51774e+06
3       0.815578  1.45242e+06
4       0.57758  1.0302e+06
5       0.34957  622429
6       0.126395  245248
7       0.0456284  85891.7
8       0.0138834  24000.3
9       0.00264452  5598.92
10       0.000647389  1439.29
11       9.89462e-05  316.69
12       1.42862e-05  78.8098
13       2.03345e-06  21.5397
14       2.72159e-07  7.61611
15       3.00261e-08  3.50944
 


==> data_fading/BCH/BCH_127_113/BCH_127_113_BM.txt <==
# ./aff3ct -C "BCH"  -K 113 -N 127 -m 0 -M 11 -s 0.5 -E "EBN0"
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                   = BFER
#    ** Type of bits           = int32
#    ** Type of reals          = float32
#    ** Date (UTC)             = 2022-04-12 19:05:56
#    ** Git version            = v2.3.5
#    ** Code type (C)          = BCH
#    ** Noise range            = 0 -> 11 dB
#    ** Noise type (E)         = EBN0
#    ** Seed                   = 0
#    ** Statistics             = off
#    ** Debug mode             = off
#    ** Multi-threading (t)    = 12 thread(s)
#    ** Coset approach (c)     = no
#    ** Coded monitoring       = no
#    ** Bad frames tracking    = off
#    ** Bad frames replay      = off
#    ** Bit rate               = 0.889764 (113/127)
#    ** Inter frame level      = 1
# * Source ----------------------------------------
#    ** Type                   = RAND
#    ** Implementation         = STD
#    ** Info. bits (K_info)    = 113
# * Codec -----------------------------------------
#    ** Type                   = BCH
#    ** Info. bits (K)         = 113
#    ** Codeword size (N_cw)   = 127
#    ** Frame size (N)         = 127
#    ** Code rate              = 0.889764 (113/127)
# * Encoder ---------------------------------------
#    ** Type                   = BCH
#    ** Systematic             = yes
# * Decoder ---------------------------------------
#    ** Type (D)               = ALGEBRAIC
#    ** Implementation         = STD
#    ** Systematic             = yes
#    ** Galois field order (m) = 7
#    ** Correction power (T)   = 2
# * Modem -----------------------------------------
#    ** Type                   = BPSK
#    ** Implementation         = STD
#    ** Bits per symbol        = 1
#    ** Sigma square           = on
# * Channel ---------------------------------------
#    ** Type                   = AWGN
#    ** Implementation         = STD
#    ** Complex                = off
#    ** Add users              = off
# * Monitor ---------------------------------------
#    ** Lazy reduction         = off
#    ** Frame error count (e)  = 100
#    ** Compute mutual info    = no
# * Terminal --------------------------------------
#    ** Show Sigma             = off
#    ** Enabled                = yes
#    ** Frequency (ms)         = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      -0.51 |     0.00 ||      100 |     1080 |      100 | 9.56e-02 | 1.00e+00 ||    0.099 | 00h00'00   
      -0.01 |     0.50 ||      100 |      980 |      100 | 8.67e-02 | 1.00e+00 ||    0.566 | 00h00'00   
       0.49 |     1.00 ||      100 |      833 |      100 | 7.37e-02 | 1.00e+00 ||    0.471 | 00h00'00   
       0.99 |     1.50 ||      104 |      709 |      100 | 6.03e-02 | 9.62e-01 ||    0.421 | 00h00'00   
       1.49 |     2.00 ||      104 |      606 |      100 | 5.16e-02 | 9.62e-01 ||    0.419 | 00h00'00   
       1.99 |     2.50 ||      117 |      571 |      100 | 4.32e-02 | 8.55e-01 ||    0.551 | 00h00'00   
       2.49 |     3.00 ||      136 |      499 |      100 | 3.25e-02 | 7.35e-01 ||    0.640 | 00h00'00   
       2.99 |     3.50 ||      194 |      444 |      100 | 2.03e-02 | 5.15e-01 ||    0.876 | 00h00'00   
       3.49 |     4.00 ||      247 |      398 |      100 | 1.43e-02 | 4.05e-01 ||    0.799 | 00h00'00   
       3.99 |     4.50 ||      504 |      388 |      100 | 6.81e-03 | 1.98e-01 ||    2.028 | 00h00'00   
       4.49 |     5.00 ||     1010 |      364 |      100 | 3.19e-03 | 9.90e-02 ||    4.756 | 00h00'00   
       4.99 |     5.50 ||     2524 |      364 |      100 | 1.28e-03 | 3.96e-02 ||    7.130 | 00h00'00   
       5.49 |     6.00 ||     7866 |      396 |      110 | 4.46e-04 | 1.40e-02 ||   14.073 | 00h00'00   
       5.99 |     6.50 ||    28349 |      362 |      102 | 1.13e-04 | 3.60e-03 ||   21.527 | 00h00'00   
       6.49 |     7.00 ||   120681 |      360 |      100 | 2.64e-05 | 8.29e-04 ||   24.528 | 00h00'00   
       6.99 |     7.50 ||   743760 |      353 |      100 | 4.20e-06 | 1.34e-04 ||   25.972 | 00h00'03   
       7.49 |     8.00 ||  4588733 |      356 |      100 | 6.87e-07 | 2.18e-05 ||   29.362 | 00h00'17   
       7.99 |     8.50 || 49131567 |      354 |      100 | 6.38e-08 | 2.04e-06 ||   26.427 | 00h03'30   
       8.49 |     9.00 || 4.40e+08 |      336 |      100 | 6.75e-09 | 2.27e-07 ||   27.368 | 00h30'17   
       8.99 |     9.50 || 7.07e+09 |      356 |      100 | 4.45e-10 | 1.41e-08 ||   41.388 | 05h21'53  

==> data_fading/BCH/BCH_127_113/BCH_127_113_BM_Rayleigh.txt <==
#./aff3ct -C "BCH"  -K 113 -N 127 -m 0 -M 36 -s 1 -E "EBN0" --chn-type "RAYLEIGH"   
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                   = BFER
#    ** Type of bits           = int32
#    ** Type of reals          = float32
#    ** Date (UTC)             = 2022-04-12 19:15:29
#    ** Git version            = v2.3.5
#    ** Code type (C)          = BCH
#    ** Noise range            = 0 -> 36 dB
#    ** Noise type (E)         = EBN0
#    ** Seed                   = 0
#    ** Statistics             = off
#    ** Debug mode             = off
#    ** Multi-threading (t)    = 12 thread(s)
#    ** Coset approach (c)     = no
#    ** Coded monitoring       = no
#    ** Bad frames tracking    = off
#    ** Bad frames replay      = off
#    ** Bit rate               = 0.889764 (113/127)
#    ** Inter frame level      = 1
# * Source ----------------------------------------
#    ** Type                   = RAND
#    ** Implementation         = STD
#    ** Info. bits (K_info)    = 113
# * Codec -----------------------------------------
#    ** Type                   = BCH
#    ** Info. bits (K)         = 113
#    ** Codeword size (N_cw)   = 127
#    ** Frame size (N)         = 127
#    ** Code rate              = 0.889764 (113/127)
# * Encoder ---------------------------------------
#    ** Type                   = BCH
#    ** Systematic             = yes
# * Decoder ---------------------------------------
#    ** Type (D)               = ALGEBRAIC
#    ** Implementation         = STD
#    ** Systematic             = yes
#    ** Galois field order (m) = 7
#    ** Correction power (T)   = 2
# * Modem -----------------------------------------
#    ** Type                   = BPSK
#    ** Implementation         = STD
#    ** Bits per symbol        = 1
#    ** Sigma square           = on
# * Channel ---------------------------------------
#    ** Type                   = RAYLEIGH
#    ** Implementation         = STD
#    ** Block fading policy    = NO
#    ** Complex                = off
#    ** Add users              = off
# * Monitor ---------------------------------------
#    ** Lazy reduction         = off
#    ** Frame error count (e)  = 100
#    ** Compute mutual info    = no
# * Terminal --------------------------------------
#    ** Show Sigma             = off
#    ** Enabled                = yes
#    ** Frequency (ms)         = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      -0.51 |     0.00 ||      100 |     1719 |      100 | 1.52e-01 | 1.00e+00 ||    0.085 | 00h00'00   
       0.49 |     1.00 ||      100 |     1613 |      100 | 1.43e-01 | 1.00e+00 ||    0.471 | 00h00'00   
       1.49 |     2.00 ||      100 |     1399 |      100 | 1.24e-01 | 1.00e+00 ||    0.537 | 00h00'00   
       2.49 |     3.00 ||      100 |     1239 |      100 | 1.10e-01 | 1.00e+00 ||    0.493 | 00h00'00   
       3.49 |     4.00 ||      100 |     1011 |      100 | 8.95e-02 | 1.00e+00 ||    0.488 | 00h00'00   
       4.49 |     5.00 ||      101 |      917 |      101 | 8.03e-02 | 1.00e+00 ||    0.541 | 00h00'00   
       5.49 |     6.00 ||      101 |      733 |      100 | 6.42e-02 | 9.90e-01 ||    0.578 | 00h00'00   
       6.49 |     7.00 ||      104 |      643 |      100 | 5.47e-02 | 9.62e-01 ||    0.490 | 00h00'00   
       7.49 |     8.00 ||      112 |      547 |      100 | 4.32e-02 | 8.93e-01 ||    0.529 | 00h00'00   
       8.49 |     9.00 ||      125 |      545 |      100 | 3.86e-02 | 8.00e-01 ||    0.441 | 00h00'00   
       9.49 |    10.00 ||      168 |      447 |      100 | 2.35e-02 | 5.95e-01 ||    0.788 | 00h00'00   
      10.49 |    11.00 ||      207 |      466 |      100 | 1.99e-02 | 4.83e-01 ||    1.004 | 00h00'00   
      11.49 |    12.00 ||      229 |      417 |      100 | 1.61e-02 | 4.37e-01 ||    0.904 | 00h00'00   
      12.49 |    13.00 ||      425 |      414 |      100 | 8.62e-03 | 2.35e-01 ||    1.545 | 00h00'00   
      13.49 |    14.00 ||      588 |      377 |      101 | 5.67e-03 | 1.72e-01 ||    2.602 | 00h00'00   
      14.49 |    15.00 ||     4042 |     1587 |      410 | 3.47e-03 | 1.01e-01 ||    6.394 | 00h00'00   
      15.49 |    16.00 ||     3840 |      786 |      207 | 1.81e-03 | 5.39e-02 ||    7.748 | 00h00'00   
      16.49 |    17.00 ||     3409 |      518 |      139 | 1.34e-03 | 4.08e-02 ||    6.881 | 00h00'00   
      17.49 |    18.00 ||     5318 |      387 |      106 | 6.44e-04 | 1.99e-02 ||   10.719 | 00h00'00   
      18.49 |    19.00 ||    13758 |      454 |      124 | 2.92e-04 | 9.01e-03 ||   11.290 | 00h00'00   
      19.49 |    20.00 ||    19987 |      436 |      118 | 1.93e-04 | 5.90e-03 ||   13.266 | 00h00'00   
      20.49 |    21.00 ||    31831 |      379 |      105 | 1.05e-04 | 3.30e-03 ||   13.836 | 00h00'00   
      21.49 |    22.00 ||    64957 |      389 |      110 | 5.30e-05 | 1.69e-03 ||   14.450 | 00h00'00   
      22.49 |    23.00 ||   123603 |      358 |      101 | 2.56e-05 | 8.17e-04 ||   14.796 | 00h00'00   
      23.49 |    24.00 ||   222792 |      357 |      101 | 1.42e-05 | 4.53e-04 ||   15.203 | 00h00'01   
      24.49 |    25.00 ||   521931 |      346 |      100 | 5.87e-06 | 1.92e-04 ||   15.359 | 00h00'03   
      25.49 |    26.00 ||   903971 |      367 |      101 | 3.59e-06 | 1.12e-04 ||   15.375 | 00h00'06   
      26.49 |    27.00 ||  1662365 |      359 |      100 | 1.91e-06 | 6.02e-05 ||   15.473 | 00h00'12   
      27.49 |    28.00 ||  3899211 |      371 |      100 | 8.42e-07 | 2.56e-05 ||   15.653 | 00h00'28   
      28.49 |    29.00 ||  7254572 |      354 |      100 | 4.32e-07 | 1.38e-05 ||   15.465 | 00h00'53   
      29.49 |    30.00 || 16640047 |      359 |      100 | 1.91e-07 | 6.01e-06 ||   15.727 | 00h01'59   
      30.49 |    31.00 || 26789465 |      350 |      100 | 1.16e-07 | 3.73e-06 ||   15.770 | 00h03'11   
      31.49 |    32.00 || 50502114 |      370 |      100 | 6.48e-08 | 1.98e-06 ||   15.805 | 00h06'01   
      32.49 |    33.00 || 1.07e+08 |      350 |      100 | 2.88e-08 | 9.31e-07 ||   16.658 | 00h12'08   
      33.49 |    34.00 || 2.17e+08 |      359 |      100 | 1.46e-08 | 4.61e-07 ||   17.072 | 00h23'56   
      34.49 |    35.00 || 4.07e+08 |      342 |      100 | 7.43e-09 | 2.45e-07 ||   16.559 | 00h46'19   
      35.49 |    36.00 || 8.99e+08 |      361 |      100 | 3.55e-09 | 1.11e-07 ||   20.320 | 01h23'17  

==> data_fading/BCH/BCH_127_113/FER_Fading_MRC_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  thresh
0       0.69732  10287.6  1.174
1       0.535376  6449.33  1.1152
2       0.208663  3607.26  1.0564
3       0.0853578  2088.55  0.9976
4       0.0266032  713.653  0.9388
5       0.0064783  170.199  0.88
6       0.00122179  44.8231  0.8212
7       0.00021236  13.1523  0.7624
8       2.78466e-05  4.51943  0.7036
9       3.35655e-06  2.16552  0.6448
10       3.03188e-07  1.43784  0.586
11       2.7e-08  1.17  0.5566


==> data_fading/BCH/BCH_127_113/FER_Fading_MRC_4_SRGrand_bestParameter.txt <==
SNR 	FER		Comp 		thresh	  
0       0.316639  5946.45  1.465
1       0.0889583  1664.76  1.38651
2       0.0266998  708.112  1.30802
3       0.00507006  185.081  1.22953
4       0.000795327  49.4808  1.15104
5       0.000104397  12.2124  1.07255
6       1.11538e-05  4.09706  0.99406
7       1.05929e-06  1.92661  0.91557
8       1.0061e-07  1.30927  0.83708
 



==> data_fading/BCH/BCH_127_113/FER_Fading_MRC_Div_2.txt <==
SNR 	FER			Comp
0       0.976912  11568.4 
1       0.945888  11941.4 
2       0.869575  11351.1 
3       0.70093  8685.04 
4       0.512716  6973.91 
5       0.284676  4882.22 
6       0.126947  2486.73 
7       0.0553396  1401.29 
8       0.0190315  645.391 
9       0.00700406  306.644 
10       0.00250893  147.807 
11       0.000714736  66.2445 
12       0.000220377  30.8367 
13       4.54223e-05  14.9456 
14       1.29253e-05  7.67418 
15       3.4423e-06  4.39176 
16       1.01459e-06  2.80536 
17       2.72822e-07  2.00302 
18       7.91164e-08  1.57651 
 


==> data_fading/BCH/BCH_127_113/FER_Fading_MRC_Div_3.txt <==
SNR 	FER			Comp
0       0.753892  11791.3 
1       0.47858  6465.61 
2       0.271053  4378.33 
3       0.0909005  2125.69 
4       0.0282694  817.363 
5       0.00757645  324.161 
6       0.00172251  121.407 
7       0.000361317  43.9802  
8       7.22317e-05  16.1342 
9       9.96765e-06  6.63034 
10       1.5256e-06  3.25648 
11       2.10617e-07  1.97181 
12		3.36e-08		1.44


==> data_fading/BCH/BCH_127_113/FER_Fading_MRC_Div_4.txt <==
SNR 	FER			Comp
0       0.267041  4770.81 
1       0.0941389  1942.16 
2       0.025687  785.2 
3       0.00480398  254.946 
4       0.00104205  80.8345 
5       0.000125161  23.9863 
6       1.62163e-05  7.87354 
7       1.36293e-06  3.23169 
8       1.48918e-07  1.80558 
8.5       4.58839e-08  1.49778 


==> data_fading/BCH/BCH_127_113/FER_Fading_MRC_SRGrand_bestParameter.txt <==
SNR 	FER				Comp	  Thresh
0       1  				15240.3  0.9037
1       0.968976  		14253.4  0.863256
2       0.898751  		10898.2  0.822812
3       0.597622  		9391.11  0.782368
4       0.42002  		5896.58  0.741924
5       0.200669  		3075.71  0.70148
6       0.0897943  		1288.68  0.661036
7       0.0300257  		501.822  0.620592
8       0.00820362  	171.571  0.580148
9       0.00245827  	59.2966  0.539704
10       0.000588821  	21.3342  0.49926
11       0.000156322  	8.29868  0.458816
12       2.59968e-05  	3.81555  0.418372
13       4.5706e-06  	2.21298  0.377928
14       6.60658e-07  	1.56358  0.337484
15       1.094e-07  	1.27249  0.29704
16		 1.76e-08		1.13	 0.25696


#paramters:
#y = mx + c
#   // float m = -0.040444;
#   // float c = 0.9037;


==> data_fading/BCH/BCH_127_113/FER_Fading_SRGrand_bestParameter_linear.txt <==
SNR 	FER			Comp	Thresh
0       1  			13987.3  0.7924
1       1  			13427.7  0.77075
2       1  			12481.3  0.7491
3       1  			11616.5  0.72745
4       1  			10646.1  0.7058
5       0.992064  	8833.53  0.68415
6       0.976912  	8000.1  0.6625
7       0.923521  	7741.38  0.64085
8       0.804115  	6252.35  0.6192
9       0.625315  	4932.48  0.59755
10       0.449015  3846.17  0.5759
11       0.339987  2505.73  0.55425
12       0.21705  	1467.15  0.5326
13       0.110834  	910.76  0.51095
14       0.061392  463.348  0.4893
15       0.0378827  295.412  0.46765
16       0.0184887  137.905  0.446
17       0.00718769  67.8523  0.42435
18       0.00309527  34.5658  0.4027
19       0.00153016  18.9113  0.38105
20       0.000596876  10.0095  0.3594
21       0.000247213  5.79542  0.33775
22       0.000103658  3.62024  0.3161
23       4.66045e-05  2.46483  0.29445
24       1.64809e-05  1.84446  0.2728
25       8.05909e-06  1.48554  0.25115
26       2.46712e-06  1.27723  0.2295
27       1.05434e-06  1.15474  0.20785
28       4.68823e-07  1.08202  0.1862
29       1.60408e-07  1.03878  0.16455
30       6.1546e-08  1.01359  0.1429


#paramters:
#y = mx + c
#   // float m = -0.02165;
#   // float c = 0.7924;


==> data_fading/BCH/BCH_127_113/FER_Fading_SelComb_Div_2.txt <==
SNR 	FER			Comp
0       1  11042.3 
1       1  12624.6 
2       0.984848  11386.4 
3       0.915079  10162 
4       0.744078  9325.02 
5       0.589959  7397.62 
6       0.34316  5323.18 
7       0.186672  3360.85 
8       0.0778225  1801.34 
9       0.0394321  953.664 
10       0.0119319  438.748 
11       0.00486405  229.492 
12       0.00126575  98.6413 
13       0.000335041  43.5112 
14       0.000102678  21.1365 
15       2.72261e-05  10.5395 
16       6.59442e-06  5.84483 
17       1.64927e-06  3.45263 
18       4.80702e-07  2.33606 
19       1.12623e-07  1.75643 


==> data_fading/BCH/BCH_127_113/FER_Fading_SelComb_Div_3.txt <==
SNR 	FER			Comp
0       0.992064  12147.2  3
1       0.947236  11463.3  3
2       0.847902  11719.1  3
3       0.570412  8210.95  3
4       0.350445  5087.73  3
5       0.143148  2985.13  3
6       0.0566922  1400.91  3
7       0.0149658  560.814  3
8       0.00388271  198.633  3
9       0.000720489  72.4947  3
10       0.000147874  26.9615  3
11       2.96889e-05  10.6054  3
12       4.83016e-06  4.71644  3
13       7.57475e-07  2.54496  3
14		 1.0755e-07		1.692
14.5     2.6e-08		1.47



==> data_fading/BCH/BCH_127_113/FER_Fading_SelComb_Div_4.txt <==
SNR 	FER			Comp
0       0.962388  12228.9 
1       0.85303  11738.2  
2       0.596995  9341.29 
3       0.343355  6010.79 
4       0.127727  2800.98 
5       0.0402766  937.676 
6       0.00980509  365.113 
7       0.00154942  117.59  
8       0.000199227  33.6453 
9       2.5617e-05  11.1126 
10       3.69335e-06  4.28177 
11		3.965e-07		2.16
11.5	1.16e-07		1.7


==> data_fading/BCH/BCH_127_113/FER_Fading_Sel_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  
0       0.984127  12843.9
1       0.961039  15355
2       0.727963  12930.3
3       0.565343  9632.06
4       0.3319  6749.95
5       0.14719  2743.41
6       0.0464448  917.2
7       0.00974034  300.533
8       0.00219074  75.5155
9       0.000383004  19.5542
10       6.7779e-05  6.09084
11       8.66507e-06  2.64568
12       1.00693e-06  1.61202
13       9.62526e-08  1.25431
 


==> data_fading/BCH/BCH_127_113/FER_Fading_Sel_4_SRGrand_bestParameter.txt <==
SNR 	FER				Comp	  
0       0.954451  	13167.4
1       0.855839  	12425.1
2       0.69094  	10443.2
3       0.291419  	5483.93
4       0.109083  	2188.13
5       0.0369725  	827.046
6       0.00765481  	243.968
7       0.00131113  	57.6541
8       0.000172511  	13.9156
9       2.17815e-05  	4.56474
10       2.15562e-06  	2.08651
11       1.71324e-07  	1.37655
11.5	4.62e-08  		1.229

#paramters:
#y = mx + c
#   // float m = -0.03893;
#   // float c = 1.681;	
 


==> data_fading/BCH/BCH_127_113/FER_Fading_Sel_SRGrand_bestParameter.txt <==
SNR 	FER				Comp	
0       1  14142.8
1       0.992064  14011.9
2       0.984127  13846.3
3       0.920491  11760
4       0.7461  9073.4
5       0.465713  6313.8
6       0.286901  4703.81
7       0.130319  2100
8       0.0483849  758.783
9       0.0168731  314.575
10       0.00425699  89.9975
11       0.00112643  30.5399
12       0.000255286  10.818
13       5.07513e-05  4.61442
14       1.06115e-05  2.51367
15       1.47255e-06  1.67683
16       3.47316e-07  1.32365
17       4.73724e-08  1.15984
 


==> data_fading/BCH/BCH_127_113/FER_GRANDAB_127_113_3bfs.txt <==
SNR 	FER				Comp	  
0       1  				15351.7
1       1  				14264.3
2       1  				13022.4
3       1  				12061.7
4       1  				11576.9
5       0.984127  		11202.9
6       1  				11044.1
7       0.909718  		10947.4
8       0.897092  		10072.2
9       0.779734  		9190
10       0.646316  		8204.98
11       0.477248  		6446.54
12       0.350009  		5433.01
13       0.251341  		4354.52
14       0.16723  		3125.06
15       0.100321  		2058.42
16       0.0669573  	1431.81
17       0.0362601  	835.591
18       0.0215726  	646.68
19       0.0116011  	419.619
20       0.00581692  	267.388
21       0.00275581  	177.914
22       0.00188673  	120.4
23       0.000932837  	76.6312
24       0.00046142  	48.9588
25       0.000199277  	32.4863
26       0.000133393  	22.9708
27       6.94409e-05  	15.5438
28       2.3933e-05  	10.8699
29       1.66233e-05  	7.89463
30       6.90576e-06  	5.79596
31       3.70315e-06  	4.39826
32       1.80632e-06  	3.45918
33       9.46816e-07  	2.77097
34       4.52333e-07  	2.30287
35       2.5524e-07  	1.97581
36       1.19165e-07  	1.73366


# normal rayleigh fading , AB = 3, 


==> data_fading/CRC/128_104/AWGN.txt <==
# ./GRAND --code_type CRC --dec_type ABGRAND  -K 104 -N 128  -m 0 -M 9.5 -s 0.5 --max_bf 4 --SNR Eb
# K=104 C=0 N=128 S=0 CRC 
# ABGRAND(4)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      129 |     1498 |      127 | 1.12e-01 | 9.84e-01 |   0.00 | 8.21e+06 |            
    0.50 |      107 |     1145 |      107 | 1.03e-01 | 1.00e+00 |   0.00 | 7.96e+06 |            
    1.00 |      105 |      912 |      101 | 8.35e-02 | 9.62e-01 |   0.00 | 8.20e+06 |            
    1.50 |      112 |      863 |      108 | 7.41e-02 | 9.64e-01 |   0.00 | 7.35e+06 |            
    2.00 |      154 |      953 |      130 | 5.95e-02 | 8.44e-01 |   0.00 | 7.34e+06 |            
    2.50 |      138 |      784 |      105 | 5.46e-02 | 7.61e-01 |   0.00 | 6.15e+06 |            
    3.00 |      240 |      863 |      131 | 3.46e-02 | 5.46e-01 |   0.01 | 4.75e+06 |            
    3.50 |      352 |      755 |      122 | 2.06e-02 | 3.47e-01 |   0.01 | 3.19e+06 |            
    4.00 |      577 |      667 |      112 | 1.11e-02 | 1.94e-01 |   0.01 | 1.97e+06 |            
    4.50 |     1080 |      611 |      100 | 5.44e-03 | 9.26e-02 |   0.03 | 9.95e+05 |            
    5.00 |     3747 |      771 |      130 | 1.98e-03 | 3.47e-02 |   0.08 | 3.66e+05 |            
    5.50 |    14722 |      692 |      118 | 4.52e-04 | 8.02e-03 |   0.22 | 1.24e+05 |            
    6.00 |    43121 |      625 |      106 | 1.39e-04 | 2.46e-03 |   0.82 | 3.34e+04 |            
    6.50 |   265505 |      615 |      102 | 2.23e-05 | 3.84e-04 |   3.67 | 7.29e+03 |            
    7.00 |  1140456 |      599 |      107 | 5.05e-06 | 9.38e-05 |  17.19 | 1.48e+03 |            
    7.50 |  8890068 |      544 |      100 | 5.88e-07 | 1.12e-05 |  61.35 | 2.69e+02 |            
    8.00 | 67560328 |      536 |      100 | 7.63e-08 | 1.48e-06 | 129.83 | 4.90e+01 |            
    8.50 | 6.21e+08 |      520 |      100 | 8.06e-09 | 1.61e-07 | 185.11 | 1.07e+01 |            
    9.00 | 6.01e+09 |      470 |       96 | 7.52e-10 | 1.60e-08 | 202.53 | 3.51e+00 |            

 


==> data_fading/CRC/128_104/FER_FadingGrand_findParameter_sweep.txt <==
 SNR 0 Min element 1 param 0
 SNR 1 Min element 1 param 0
 SNR 2 Min element 0.992064 param 1.2
 SNR 3 Min element 0.992064 param 1.2
 SNR 4 Min element 0.976912 param 1.1
 SNR 5 Min element 0.924148 param 0.9
 SNR 6 Min element 0.892402 param 1.3
 SNR 7 Min element 0.713919 param 1
 SNR 8 Min element 0.635804 param 0.8
 SNR 9 Min element 0.455208 param 0.8
 SNR 10 Min element 0.284673 param 1
 SNR 11 Min element 0.151898 param 0.8
 SNR 12 Min element 0.0875447 param 0.9
 SNR 13 Min element 0.0433139 param 0.7
 SNR 14 Min element 0.0179702 param 0.7
 SNR 15 Min element 0.00715653 param 0.6
 SNR 16 Min element 0.00322993 param 0.7
 SNR 17 Min element 0.00107975 param 0.5
 SNR 18 Min element 0.000393211 param 0.5
 SNR 19 Min element 0.000166602 param 0.5
 SNR 20 Min element 5.0028e-05 param 0.4
 SNR 21 Min element 1.66873e-05 param 0.4
 SNR 22 Min element 5.59337e-06 param 0.5
 SNR 23 Min element 2.34928e-06 param 0.5
 SNR 24 Min element 6.58734e-07 param 0.4
 SNR 25 Min element 2.16333e-07 param 0.3


==> data_fading/CRC/128_104/FER_Fading_CRC_128_104.txt <==
SNR 	FER			Comp
0       1  8.12291e+06
1       1  8.16124e+06
2       1  8.19329e+06
3       1  8.02956e+06
4       1  8.05133e+06
5       1  8.0627e+06
6       0.880259  7.59832e+06
7       0.836033  6.58985e+06
8       0.674175  5.92078e+06
9       0.555614  4.79804e+06
10       0.339846  3.35761e+06
11       0.223855  2.27089e+06
12       0.127878  1.27656e+06
13       0.071373  793667
14       0.0290045  369363
15       0.0162922  173363
16       0.0072267  100941
17       0.00397755  50263.4
18       0.00150778  22912.5
19       0.000708906  10344.2
20       0.000284193  4932.11
21       0.000144313  2449.99
22       5.32389e-05  1080.62
23       2.66796e-05  503.392
24       1.23624e-05  265.964
25       4.61195e-06  127.112
26       3.06253e-06  65.6897
27       1.27149e-06  37.1539
28       6.04527e-07  21.842
29       2.5338e-07  13.2328
30       1.09933e-07  8.74283
 


==> data_fading/CRC/128_104/FER_Fading_MRC_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.505685  2.70954e+06  1.541
1       0.211674  1.36141e+06  1.48694
2       0.0855352  506111  1.43288
3       0.0164696  114608  1.37882
4       0.00296337  25598.7  1.32476
5       0.000440204  4417.97  1.2707
6       5.53155e-05  613.127  1.21664
7       4.70057e-06  101.367  1.16258
8       5.48386e-07  20.6149  1.10852
9       7.60e-08  6.04  1.08149


==> data_fading/CRC/128_104/FER_Fading_MRC_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.103759  895068  1.743
1       0.0204282  198960  1.67134
2       0.00320037  34880.1  1.59968
3       0.00038315  4994.16  1.52802
4       3.12172e-05  583.101  1.45636
5       2.80341e-06  70.0175  1.3847
6       2.34023e-07  12.0792  1.31304
6.5       6.76e-08  6.07  1.31304 


==> data_fading/CRC/128_104/FER_Fading_MRC_Div_2.txt <==
SNR 	FER			Comp
0       0.933261  8.3573e+06
1       0.891536  7.23191e+06
2       0.735663  6.70011e+06
3       0.444432  4.04131e+06
4       0.251222  2.14033e+06
5       0.107307  1.153e+06
6       0.0334743  386622
7       0.00913578  112282
8       0.00257821  31551.9
9       0.000481995  7602.53
10       0.000128093  1985.71
11       2.93436e-05  499.742
12       5.97478e-06  135.336
13       1.3842e-06  43.1342
14       2.96414e-07  15.5934
15       8.46459e-08  6.80918
 


==> data_fading/CRC/128_104/FER_Fading_MRC_Div_2_sweep.txt <==
 SNR 0 Min element 0.992064 param 0.2 _nRx 2
 SNR 1 Min element 0.976191 param 0.2 _nRx 2
 SNR 2 Min element 0.984127 param 0 _nRx 2
 SNR 3 Min element 0.926219 param 0.2 _nRx 2
 SNR 4 Min element 0.767032 param 0.2 _nRx 2
 SNR 5 Min element 0.690653 param 0.2 _nRx 2
 SNR 0 Min element 0.938672 param 1.3 _nRx 2
 SNR 1 Min element 0.816176 param 1.2 _nRx 2
 SNR 2 Min element 0.647651 param 1.7 _nRx 2
 SNR 3 Min element 0.417513 param 1.5 _nRx 2
 SNR 4 Min element 0.18628 param 1.9 _nRx 2
 SNR 5 Min element 0.0636594 param 1.1 _nRx 2
 SNR 6 Min element 0.0178788 param 1.1 _nRx 2
 SNR 7 Min element 0.00438663 param 1 _nRx 2
 SNR 8 Min element 0.000878753 param 0.9 _nRx 2
 SNR 9 Min element 0.000127498 param 0.9 _nRx 2
 SNR 10 Min element 2.04131e-05 param 0.7 _nRx 2
 SNR 11 Min element 3.58272e-06 param 0.7 _nRx 2
 SNR 12 Min element 4.01072e-07 param 0.6 _nRx 2
 SNR 13 Min element 6.58618e-08  param 0.6 _nRx 2

 


==> data_fading/CRC/128_104/FER_Fading_MRC_Div_3.txt <==
SNR 	FER			Comp
0       0.521049  4.96144e+06
1       0.257739  2.35303e+06
2       0.0950712  1.01447e+06
3       0.0226041  256767
4       0.00402382  54097.1
5       0.000652532  10554.1
6       9.83288e-05  1836.11
7       1.48565e-05  301.693
8       1.90834e-06  56.4129
9       2.64924e-07  14.0842
10       3.50e-08  4.9
 


==> data_fading/CRC/128_104/FER_Fading_MRC_Div_3_sweep.txt <==
 SNR 0 Min element 0.46246 param 1.8 _nRx 3
 SNR 0.5 Min element 0.344359 param 1.4 _nRx 3
 SNR 1 Min element 0.235746 param 1.5 _nRx 3
 SNR 1.5 Min element 0.131973 param 1.2 _nRx 3
 SNR 2 Min element 0.0635464 param 1.6 _nRx 3
 SNR 2.5 Min element 0.0292759 param 1.4 _nRx 3
 SNR 3 Min element 0.014797 param 1.4 _nRx 3
 SNR 3.5 Min element 0.00658325 param 1.7 _nRx 3
 SNR 4 Min element 0.00291289 param 1.5 _nRx 3
 SNR 4.5 Min element 0.00107367 param 1.2 _nRx 3
 SNR 5 Min element 0.000352872 param 1.2 _nRx 3
 SNR 5.5 Min element 0.000134544 param 1.2 _nRx 3
 SNR 6 Min element 4.54537e-05 param 1.1 _nRx 3
 SNR 6.5 Min element 1.49751e-05 param 1.1 _nRx 3
 SNR 7 Min element 5.01875e-06 param 1.2 _nRx 3
 SNR 7.5 Min element 1.41e-06 param 1.1 _nRx 3
 


==> data_fading/CRC/128_104/FER_Fading_MRC_Div_4.txt <==
SNR 	FER			Comp
0       0.11204  1.20981e+06
1       0.0204672  250732
2       0.00363411  50176.3
3       0.000506768  7746.75
4       4.88278e-05  892.916
5       4.7885e-06  117.508
6       4.73389e-07  20.7882
7       4.43428e-08  5.29171
 


==> data_fading/CRC/128_104/FER_Fading_MRC_Div_4_sweep.txt <==
 SNR 0 Min element 0.0790606 param 1.9 _nRx 4
 SNR 0.5 Min element 0.048361 param 1.3 _nRx 4
 SNR 1 Min element 0.019184 param 1.4 _nRx 4
 SNR 1.5 Min element 0.00746625 param 1.6 _nRx 4
 SNR 2 Min element 0.00284633 param 1.5 _nRx 4
 SNR 2.5 Min element 0.000914985 param 1.6 _nRx 4
 SNR 3 Min element 0.000330225 param 1.5 _nRx 4
 SNR 3.5 Min element 0.000102867 param 1.6 _nRx 4
 SNR 4 Min element 3.02752e-05 param 1.5 _nRx 4
 SNR 4.5 Min element 1.06837e-05 param 1.5 _nRx 4
 SNR 5 Min element 2.44191e-06 param 1.3 _nRx 4
 SNR 5.5 Min element 8.29954e-07 param 1.3 _nRx 4
 SNR 6 Min element 1.96895e-07 param 1.3 _nRx 4
SNR 6.5 Min element 6.59654e-08 param 1.2 _nRx 4
 


==> data_fading/CRC/128_104/FER_Fading_MRC_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.961039  3.56012e+06  1.47
1       0.87187  3.06692e+06  1.40374
2       0.690205  2.3582e+06  1.33748
3       0.44127  1.55719e+06  1.27122
4       0.187262  659369  1.20496
5       0.0696105  254841  1.1387
6       0.0197806  78401.7  1.07244
7       0.00424463  19616.1  1.00618
8       0.000881027  4468.36  0.93992
9       0.000160872  968.057  0.87366
10       2.4274e-05  208.36  0.8074
11       3.74475e-06  50.2363  0.74114
12       5.28956e-07  14.3972  0.67488
13       6.26e-08  5.4  0.6 


==> data_fading/CRC/128_104/FER_Fading_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       1  3.38186e+06  1.222
1       1  3.30064e+06  1.18733
2       1  2.92438e+06  1.15266
3       1  2.69392e+06  1.11799
4       0.992064  2.24254e+06  1.08332
5       0.962388  1.93446e+06  1.04865
6       0.871146  1.62065e+06  1.01398
7       0.810137  1.32351e+06  0.97931
8       0.627123  919302  0.94464
9       0.504775  711176  0.90997
10       0.295143  379693  0.8753
11       0.171336  203821  0.84063
12       0.103289  105182  0.80596
13       0.0451413  45979.8  0.77129
14       0.0194408  20109.5  0.73662
15       0.00788303  7823.51  0.70195
16       0.00304678  3100.5  0.66728
17       0.00116792  1206.66  0.63261
18       0.000477304  452.451  0.59794
19       0.000155074  167.159  0.56327
20       5.41836e-05  68.0324  0.5286
21       2.31765e-05  28.8433  0.49393
22       7.22267e-06  13.3596  0.45926
23       1.98354e-06  6.89206  0.42459
24       6.6137e-07  3.99137  0.38992
25       1.96089e-07  2.60394  0.35525
26       6.86237e-08  1.8938  0.32058


==> data_fading/CRC/128_104/FER_Fading_SelComb_Div_2.txt <==
SNR 	FER			Comp
0       1  7.62288e+06
1       0.984127  8.11532e+06
2       0.935642  7.31698e+06
3       0.788503  6.64056e+06
4       0.538172  4.85779e+06
5       0.281473  3.04778e+06
6       0.130419  1.45726e+06
7       0.0571257  619352
8       0.0176573  193966
9       0.00456033  61298.7
10       0.000997484  13852.2
11       0.00026493  3984.76
12       6.2924e-05  1019.91
13       1.19675e-05  260.922
14       2.63414e-06  70.3882
15       7.53561e-07  24.5191
16       1.2318e-07  9.9066
17       4.24593e-08  4.89024
 


==> data_fading/CRC/128_104/FER_Fading_SelComb_Div_2_sweep.txt <==
 SNR 0 Min element 0.992064 param 1.2 _nRx 2
 SNR 1 Min element 0.976912 param 1.3 _nRx 2
 SNR 2 Min element 0.881435 param 1.4 _nRx 2
 SNR 3 Min element 0.685031 param 1.3 _nRx 2
 SNR 4 Min element 0.499003 param 1.4 _nRx 2
 SNR 5 Min element 0.273919 param 1.2 _nRx 2
 SNR 6 Min element 0.105566 param 1.4 _nRx 2
 SNR 7 Min element 0.0345849 param 1.2 _nRx 2
 SNR 8 Min element 0.00868768 param 1.3 _nRx 2
 SNR 9 Min element 0.00174479 param 1.2 _nRx 2
 SNR 10 Min element 0.000379163 param 1.2 _nRx 2
 SNR 11 Min element 5.99139e-05 param 1 _nRx 2
 SNR 12 Min element 7.51666e-06 param 1 _nRx 2
 SNR 13 Min element 1.30013e-06 param 1 _nRx 2
 SNR 14 Min element 1.50934e-07 param 0.9 _nRx 2
 SNR 15 Min element 2.757e-08   param 0.8 _nRx 2


==> data_fading/CRC/128_104/FER_Fading_SelComb_Div_3.txt <==
SNR 	FER			Comp
0       0.946609  7.40366e+06
1       0.87422  7.18599e+06
2       0.640412  5.55562e+06
3       0.378731  3.60583e+06
4       0.156966  1.52734e+06
5       0.0414902  496807
6       0.00970468  113406
7       0.0017404  23719
8       0.000248282  4224.75
9       3.79981e-05  743.754
10       5.35984e-06  124.546
11       8.30378e-07  28.8702
12       1.09592e-07  8.37312
 


==> data_fading/CRC/128_104/FER_Fading_SelComb_Div_3_sweep.txt <==
 SNR 0 Min element 0.933261 param 1.9 _nRx 3
 SNR 0.5 Min element 0.899928 param 1.5 _nRx 3
 SNR 1 Min element 0.783212 param 1.4 _nRx 3
 SNR 1.5 Min element 0.700672 param 1.6 _nRx 3
 SNR 2 Min element 0.553731 param 1.5 _nRx 3
 SNR 2.5 Min element 0.451798 param 1.9 _nRx 3
 SNR 3 Min element 0.290597 param 1.4 _nRx 3
 SNR 3.5 Min element 0.184877 param 1.6 _nRx 3
 SNR 4 Min element 0.112417 param 1.6 _nRx 3
 SNR 4.5 Min element 0.0585869 param 1.5 _nRx 3
 SNR 5 Min element 0.031352 param 1.5 _nRx 3
 SNR 5.5 Min element 0.0139499 param 1.4 _nRx 3
 SNR 6 Min element 0.00578671 param 1.6 _nRx 3
 SNR 6.5 Min element 0.00233681 param 1.5 _nRx 3
 SNR 7 Min element 0.000873506 param 1.5 _nRx 3
 SNR 7.5 Min element 0.000358464 param 1.5 _nRx 3
 SNR 8 Min element 0.000131163 param 1.4 _nRx 3
 SNR 8.5 Min element 3.82178e-05 param 1.4 _nRx 3
 SNR 9 Min element 1.43998e-05 param 1.4 _nRx 3
 SNR 9.5 Min element 5.0731e-06 param 1.5 _nRx 3
 SNR 10 Min element 1.35805e-06 param 1.4 _nRx 3

 


==> data_fading/CRC/128_104/FER_Fading_SelComb_Div_4.txt <==
SNR 	FER			Comp
0       0.915362  7.72229e+06
1       0.632225  5.68792e+06
2       0.381532  3.1085e+06
3       0.131357  1.45106e+06
4       0.0318733  381651
5       0.00561134  68899.5
6       0.000938827  12706.7
7       9.11016e-05  1599.95
8       1.01597e-05  221.176
9       9.3571e-07  34.6847
10       9.69848e-08  8.03939


==> data_fading/CRC/128_104/FER_Fading_SelComb_Div_4_sweep.txt <==
 SNR 0 Min element 0.84853 param 1.7 _nRx 4
 SNR 0.5 Min element 0.773863 param 1.9 _nRx 4
 SNR 1 Min element 0.568336 param 1.8 _nRx 4
 SNR 1.5 Min element 0.470818 param 1.8 _nRx 4
 SNR 2 Min element 0.313947 param 1.9 _nRx 4
 SNR 2.5 Min element 0.189521 param 1.7 _nRx 4
 SNR 3 Min element 0.100063 param 1.7 _nRx 4
 SNR 3.5 Min element 0.0546263 param 1.7 _nRx 4
 SNR 4 Min element 0.0265678 param 1.8 _nRx 4
 SNR 4.5 Min element 0.0109567 param 1.8 _nRx 4
 SNR 5 Min element 0.00428845 param 1.7 _nRx 4
 SNR 5.5 Min element 0.00152691 param 1.8 _nRx 4
 SNR 6 Min element 0.000515999 param 1.6 _nRx 4
 SNR 6.5 Min element 0.000167077 param 1.7 _nRx 4
 SNR 7 Min element 5.42886e-05 param 1.6 _nRx 4
 SNR 7.5 Min element 1.77179e-05 param 1.6 _nRx 4
 SNR 8 Min element 4.87594e-06 param 1.6 _nRx 4
 SNR 8.5 Min element 1.19979e-06 param 1.6 _nRx 4
 SNR 9 Min element 4.48163e-07 param 1.6 _nRx 4
 SNR 9.5 Min element 1.06224e-07 param 1.6 _nRx 4
 


==> data_fading/CRC/128_104/FER_Fading_Sel_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.976912  4.96972e+06
1       0.854141  4.03668e+06
2       0.596597  2.81528e+06
3       0.308126  1.63677e+06
4       0.121167  684294
5       0.0278021  186644
6       0.00531182  44220.6
7       0.00106149  8843.75
8       0.000119208  1304.5
9       1.18461e-05  221.933
10       1.6363e-06  39.993
11       1.9234e-07  10.0094
11.5        6.11e-08   5.77


==> data_fading/CRC/128_104/FER_Fading_Sel_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.888506  4.69814e+06
1       0.616376  3.65814e+06
2       0.345004  2.13346e+06
3       0.11597  791099
4       0.0280251  208423
5       0.00376133  39113.1
6       0.000555319  6483.82
7       6.45371e-05  880.599
8       4.71111e-06  113.823
9       4.37423e-07  19.3586
10       4.83848e-08  5.10666
 


==> data_fading/CRC/128_104/FER_Fading_Sel_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.992064  4.5876e+06
1       0.992064  4.1212e+06
2       0.916933  3.64203e+06
3       0.787432  2.71435e+06
4       0.50573  1.7216e+06
5       0.298054  899240
6       0.123629  413293
7       0.0383046  129610
8       0.00989015  35782.5
9       0.00200839  8064.65
10       0.000319666  1729.99
11       5.49559e-05  376.331
12       1.06905e-05  86.0996
13       1.20782e-06  22.6706
14       1.92799e-07  7.76284
15       2.90528e-08  3.52769
 


==> data_fading/CRC/128_112/AWGN.txt <==
#./GRAND --code_type CRC --dec_type ABGRAND  -K 112 -N 128  -m 0 -M 11 -s 0.5 --max_bf 3 --SNR Eb
# K=112 C=0 N=128 S=0 CRC 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |     1626 |    18782 |     1624 | 1.03e-01 | 9.99e-01 |   0.19 | 1.60e+05 |            
    0.50 |     1683 |    17386 |     1680 | 9.22e-02 | 9.98e-01 |   0.19 | 1.61e+05 |            
    1.00 |     1878 |    16816 |     1863 | 7.99e-02 | 9.92e-01 |   0.21 | 1.60e+05 |            
    1.50 |     1531 |    11982 |     1501 | 6.99e-02 | 9.80e-01 |   0.17 | 1.59e+05 |            
    2.00 |     1568 |    10327 |     1486 | 5.88e-02 | 9.48e-01 |   0.18 | 1.57e+05 |            
    2.50 |     2018 |    11021 |     1786 | 4.88e-02 | 8.85e-01 |   0.23 | 1.38e+05 |            
    3.00 |     2479 |    10801 |     1908 | 3.89e-02 | 7.70e-01 |   0.28 | 1.13e+05 |            
    3.50 |     3372 |    10766 |     2064 | 2.85e-02 | 6.12e-01 |   0.38 | 7.84e+04 |            
    4.00 |     5472 |    11868 |     2430 | 1.94e-02 | 4.44e-01 |   0.63 | 5.12e+04 |            
    4.50 |     8465 |    10861 |     2284 | 1.15e-02 | 2.70e-01 |   1.04 | 2.67e+04 |            
    5.00 |      818 |      581 |      125 | 6.34e-03 | 1.53e-01 |   2.97 | 1.24e+04 |            
    5.50 |     1906 |      731 |      161 | 3.42e-03 | 8.45e-02 |   6.92 | 5.34e+03 |            
    6.00 |    59996 |     7958 |     1849 | 1.18e-03 | 3.08e-02 |  20.47 | 1.46e+03 |            
    6.50 |    74997 |     3485 |      852 | 4.15e-04 | 1.14e-02 |  77.64 | 4.18e+02 |            
    7.00 |    74581 |     1164 |      295 | 1.39e-04 | 3.96e-03 |  93.07 | 1.18e+02 |            
    7.50 |   169308 |      713 |      189 | 3.76e-05 | 1.12e-03 | 140.12 | 3.71e+01 |            
    8.00 |   327650 |      364 |      101 | 9.92e-06 | 3.08e-04 | 215.29 | 1.30e+01 |            
    8.50 |  1518639 |      361 |      103 | 2.12e-06 | 6.78e-05 | 193.75 | 4.23e+00 |            
    9.00 |  6794696 |      364 |      100 | 4.78e-07 | 1.47e-05 | 196.86 | 2.09e+00 |            
    9.50 | 38497696 |      368 |      100 | 8.53e-08 | 2.60e-06 | 209.67 | 1.37e+00 |            
   10.00 | 3.55e+08 |      350 |      100 | 8.81e-09 | 2.82e-07 | 207.60 | 1.12e+00 |            
   10.50 | 2.88e+09 |      361 |      100 | 1.12e-09 | 3.47e-08 | 192.62 | 1.04e+00 |    

==> data_fading/CRC/128_112/FER_FadingGrand_findParameter_sweep.txt <==
 SNR 0 Min element 1 param 0
 SNR 1 Min element 1 param 0
 SNR 2 Min element 1 param 0
 SNR 3 Min element 1 param 0
 SNR 4 Min element 0.984127 param 1
 SNR 5 Min element 0.976912 param 1.3
 SNR 6 Min element 0.953824 param 0.6
 SNR 7 Min element 0.873355 param 0.6
 SNR 8 Min element 0.760906 param 0.5
 SNR 9 Min element 0.670923 param 0.7
 SNR 10 Min element 0.493796 param 0.6
 SNR 11 Min element 0.329789 param 0.5
 SNR 12 Min element 0.214892 param 0.5
 SNR 13 Min element 0.111293 param 0.5
 SNR 14 Min element 0.0664886 param 0.5
 SNR 15 Min element 0.0323818 param 0.4
 SNR 16 Min element 0.0190482 param 0.4
 SNR 17 Min element 0.00852897 param 0.4
 SNR 18 Min element 0.00417221 param 0.4
 SNR 19 Min element 0.00147143 param 0.3
 SNR 20 Min element 0.000817147 param 0.3
 SNR 21 Min element 0.000339598 param 0.3
 SNR 22 Min element 0.000142752 param 0.3
 SNR 23 Min element 5.88874e-05 param 0.3
 SNR 24 Min element 2.6859e-05 param 0.2
 SNR 25 Min element 1.0842e-05 param 0.2
 SNR 26 Min element 4.31409e-06 param 0.2
 SNR 27 Min element 1.94845e-06 param 0.2
 SNR 28 Min element 1.00859e-06 param 0.2
 SNR 29 Min element 5.07922e-07 param 0.2
 SNR 30 Min element 2.88207e-07 param 0.2
 SNR 31 Min element 1.52058e-07 param 0.2
 SNR 32 Min element 2.19935e-08 param 0.1
 


==> data_fading/CRC/128_112/FER_Fading_CRC_128_112.txt <==
SNR 	FER			Comp
0       1  			168570
2       1  			160931
4       1  			157887
6       0.976912  	148695
8       0.917251  	112438
10       0.638041  	90329
12       0.44791  	56721.1
14       0.207373  20035.6
16       0.0880352  5809.3
18       0.0407461  1745.41
20       0.0168357  650.651
22       0.00603019  192.996
24       0.00272421  64.8287
26       0.00084959  24.3861
28       0.000319865  13.1352
30       0.000134808  6.19775
32       5.33565e-05  3.62925
34       2.09879e-05  2.34002
36       7.51803e-06  1.75204
38       3.09507e-06  1.43446
40       1.45694e-06  1.26024
42       5.37904e-07  1.15851
44       1.97013e-07 1.09763
45       1.23925e-07 1.07685
 


==> data_fading/CRC/128_112/FER_Fading_MRC_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.715825  51654.1  1.227
0.5       0.663295  38057.8  1.1922
1       0.474319  27868  1.15741
1.5       0.410305  21591.4  1.12261
2       0.254223  13747  1.08782
2.5       0.163314  7841.97  1.05303
3       0.125969  5100.17  1.01823
3.5       0.0538273  2082.54  0.983435
4       0.0322531  1099.26  0.94864
4.5       0.0156009  418.806  0.913845
5       0.00735273  264.418  0.87905
5.5       0.00490029  121.056  0.844255
6       0.00224178  55.3938  0.80946
6.5       0.000823109  26.7477  0.774665
7       0.000376331  14.1687  0.73987
7.5       0.000220315  7.37884  0.705075
8       9.7454e-05  4.46773  0.67028
8.5       4.1039e-05  2.88791  0.635485
9       1.48702e-05  2.08991  0.60069
9.5       5.98821e-06  1.63944  0.565895
10       3.25344e-06  1.38315  0.5311
10.5       1.15481e-06  1.23522  0.496305
11       4.27106e-07  1.14401  0.46151
11.5       1.94575e-07  1.08797  0.426715
12		7.5969e-08		1.05	  0.3912
 


==> data_fading/CRC/128_112/FER_Fading_MRC_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.310346  15883.7  1.136
0.5       0.196355  9792.66  1.1082
1       0.114706  4641.89  1.0804
1.5       0.0707105  2414.85  1.0526
2       0.036996  1348.07  1.0248
2.5       0.015724  501.547  0.997
3       0.0078677  252.453  0.9692
3.5       0.00345523  99.7812  0.9414
4       0.00164865  48.9598  0.9136
4.5       0.000630077  19.6368  0.8858
5       0.000307122  10.5152  0.858
5.5       0.00014088  5.55963  0.8302
6       5.59156e-05  3.30462  0.8024
6.5       1.89442e-05  2.20562  0.7746
7       8.86749e-06  1.68086  0.7468
7.5       2.434e-06  1.38743  0.719
8       9.98864e-07  1.22912  0.6912
8.5       4.49916e-07  1.13668  0.6634
9       1.59164e-07  1.08141  0.6356
9.5       5.05689e-08  1.04848  0.6078
 


==> data_fading/CRC/128_112/FER_Fading_MRC_Div_2.txt <==
SNR 	FER			Comp	
0       0.992064  148001
2       0.910346  140105
4       0.56436  64315.4
6       0.18589  13736.4
8       0.0389812  1908.59
10       0.00894051  200.082
12       0.00138717  38.5046
14       0.000200755  8.24102
16       3.45e-05  2.93795
18       6.18265e-06  1.60757
20       9.58799e-07  1.21563
22       1.73509e-07  1.08277
23       6.04824e-08  1.05141 


==> data_fading/CRC/128_112/FER_Fading_MRC_Div_2_sweep.txt <==
 SNR 0 Min element 0.968975 param 0.8 _nRx 2
 SNR 1 Min element 0.906205 param 0.8 _nRx 2
 SNR 2 Min element 0.785478 param 0.9 _nRx 2
 SNR 3 Min element 0.597679 param 0.7 _nRx 2
 SNR 4 Min element 0.38368 param 0.9 _nRx 2
 SNR 5 Min element 0.176149 param 0.8 _nRx 2
 SNR 6 Min element 0.0852079 param 0.6 _nRx 2
 SNR 7 Min element 0.0338305 param 0.6 _nRx 2
 SNR 8 Min element 0.00899733 param 0.6 _nRx 2
 SNR 9 Min element 0.00283095 param 0.5 _nRx 2
 SNR 10 Min element 0.000944242 param 0.5 _nRx 2
 SNR 11 Min element 0.000220989 param 0.4 _nRx 2
 SNR 12 Min element 6.19165e-05 param 0.4 _nRx 2
 SNR 13 Min element 1.53811e-05 param 0.3 _nRx 2
 SNR 14 Min element 3.30261e-06 param 0.3 _nRx 2
 SNR 15 Min element 1.55439e-06 param 0.3 _nRx 2
 SNR 16 Min element 2.20925e-07 param 0.2 _nRx 2
 SNR 0 Min element 0.976912 param 1.6 _nRx 2
 SNR 1 Min element 0.920491 param 1.1 _nRx 2
 SNR 2 Min element 0.826365 param 1 _nRx 2
 SNR 3 Min element 0.557497 param 0.7 _nRx 2
 SNR 4 Min element 0.380149 param 0.9 _nRx 2
 SNR 5 Min element 0.181431 param 0.8 _nRx 2
 SNR 6 Min element 0.07937 param 0.6 _nRx 2
 SNR 7 Min element 0.0276026 param 0.6 _nRx 2
 SNR 8 Min element 0.00943145 param 0.5 _nRx 2
 SNR 9 Min element 0.00306793 param 0.5 _nRx 2
 SNR 10 Min element 0.000710478 param 0.5 _nRx 2
 SNR 11 Min element 0.000223243 param 0.4 _nRx 2
 SNR 12 Min element 6.6801e-05 param 0.4 _nRx 2
 SNR 13 Min element 1.57983e-05 param 0.3 _nRx 2
 SNR 14 Min element 3.673e-06 param 0.3 _nRx 2
 SNR 15 Min element 1.30658e-06 param 0.3 _nRx 2
 SNR 16 Min element 2.05237e-07 param 0.2 _nRx 2
 SNR 17 Min element 5.84969e-08 param 0.2 _nRx 2
 


==> data_fading/CRC/128_112/FER_Fading_MRC_Div_3.txt <==
SNR 	FER			Comp	
0       0.795254  120894
1       0.568266  85695.8
2       0.327434  37605.3
3       0.137978  10576.2
4       0.059338  4260.14
5       0.0211891  856.659
6       0.00598709  184.182
7       0.00186374  60.8234
8       0.000638301  20.5679
9       0.000147513  7.47746
10       4.36844e-05  3.42572
11       1.57691e-05  2.09097
12       4.44666e-06  1.48369
13       1.35021e-06  1.23171
14       2.45228e-07  1.11308
14.5       1.45181e-07  1.07994
 


==> data_fading/CRC/128_112/FER_Fading_MRC_Div_3_sweep.txt <==
 SNR 0 Min element 0.685229 param 1.2 _nRx 3
 SNR 0.5 Min element 0.564279 param 1.2 _nRx 3
 SNR 1 Min element 0.441551 param 0.9 _nRx 3
 SNR 1.5 Min element 0.295593 param 1 _nRx 3
 SNR 2 Min element 0.222336 param 0.9 _nRx 3
 SNR 2.5 Min element 0.151362 param 0.8 _nRx 3
 SNR 3 Min element 0.0889532 param 0.8 _nRx 3
 SNR 3.5 Min element 0.0430386 param 0.9 _nRx 3
 SNR 4 Min element 0.0277657 param 1 _nRx 3
 SNR 4.5 Min element 0.0139282 param 0.8 _nRx 3
 SNR 5 Min element 0.00783523 param 0.7 _nRx 3
 SNR 5.5 Min element 0.0037023 param 0.8 _nRx 3
 SNR 6 Min element 0.00170472 param 0.7 _nRx 3
 SNR 6.5 Min element 0.000872258 param 0.8 _nRx 3
 SNR 7 Min element 0.000380468 param 0.7 _nRx 3
 SNR 7.5 Min element 0.00018817 param 0.7 _nRx 3
 SNR 8 Min element 7.23514e-05 param 0.6 _nRx 3
 SNR 8.5 Min element 3.73049e-05 param 0.6 _nRx 3
 SNR 9 Min element 1.64377e-05 param 0.6 _nRx 3
 SNR 9.5 Min element 6.38415e-06 param 0.5 _nRx 3
 SNR 10 Min element 2.72485e-06 param 0.5 _nRx 3
 SNR 10.5 Min element 1.13989e-06 param 0.5 _nRx 3
 SNR 11 Min element 6.43846e-07 param 0.5 _nRx 3
 SNR 11.5 Min element 1.57025e-07 param 0.4 _nRx 3
 SNR 12 Min element 7.69332e-08 param 0.4 _nRx 3
 


==> data_fading/CRC/128_112/FER_Fading_MRC_Div_4.txt <==
SNR 	FER			Comp
0       0.376147  37360.8
1       0.168112  13805.2
2       0.0501591  2865.43
3       0.0151358  516.215
4       0.00475932  149.523
5       0.000993438  29.2685
6       0.000205162  8.39345
7       6.18945e-05  3.4928
8       9.52903e-06  1.86649
9       2.0372e-06  1.33853
10       4.42196e-07  1.13774
11       8.62106e-08  1.05774
11.5       2.84839e-08  1.03718
 


==> data_fading/CRC/128_112/FER_Fading_MRC_Div_4_sweep.txt <==
 
 SNR 0 Min element 0.253184 param 1.1 _nRx 4
 SNR 0.5 Min element 0.177065 param 1.1 _nRx 4
 SNR 1 Min element 0.105475 param 1.1 _nRx 4
 SNR 1.5 Min element 0.0561655 param 1.1 _nRx 4
 SNR 2 Min element 0.0304089 param 1.1 _nRx 4
 SNR 2.5 Min element 0.0152805 param 1 _nRx 4
 SNR 3 Min element 0.00782874 param 1 _nRx 4
 SNR 3.5 Min element 0.00337734 param 1 _nRx 4
 SNR 4 Min element 0.00166693 param 0.9 _nRx 4
 SNR 4.5 Min element 0.000654561 param 0.9 _nRx 4
 SNR 5 Min element 0.000295118 param 0.9 _nRx 4
 SNR 5.5 Min element 0.000130397 param 0.8 _nRx 4
 SNR 6 Min element 5.70971e-05 param 0.8 _nRx 4
 SNR 6.5 Min element 2.15424e-05 param 0.7 _nRx 4
 SNR 7 Min element 8.34196e-06 param 0.7 _nRx 4
 SNR 7.5 Min element 2.87405e-06 param 0.7 _nRx 4
 SNR 8 Min element 8.95493e-07 param 0.7 _nRx 4
 SNR 8.5 Min element 3.65451e-07 param 0.6 _nRx 4
 SNR 9 Min element 1.28833e-07 param 0.6 _nRx 4
 


==> data_fading/CRC/128_112/FER_Fading_MRC_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       0.992064  48768.5  1.009
1       0.931457  47055.4  0.95974
2       0.802145  35084  0.91048
3       0.717037  28252.4  0.86122
4       0.411718  14475.8  0.81196
5       0.234564  7127.3  0.7627
6       0.0955346  2792.79  0.71344
7       0.0263038  787.254  0.66418
8       0.0133051  289.911  0.61492
9       0.00291121  80.4861  0.56566
10       0.000909215  27.1876  0.5164
11       0.000289897  9.13684  0.46714
12       6.84845e-05  4.03448  0.41788
13       1.88159e-05  2.2409  0.36862
14       4.55429e-06  1.54265  0.31936
15       1.13774e-06  1.24668  0.2701
16       2.08003e-07  1.11181  0.22084
17       5.35591e-08  1.04893  0.17158
 


==> data_fading/CRC/128_112/FER_Fading_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	thresh
0       1  16817.3  0.6875
2       1  13610.4  0.65326
4       1  10697.6  0.61902
6       0.984127  8283.9  0.58478
8       0.767521  5078.2  0.55054
10       0.466766  2861.67  0.5163
12       0.226222  1136.56  0.48206
14       0.0688956  372.626  0.44782
16       0.0161725  111.418  0.41358
18       0.00336532  30.8873  0.37934
20       0.000693737  9.56528  0.3451
22       0.000127142  3.84464  0.31086
24       2.78551e-05  2.0552  0.27662
26       5.91005e-06  1.42508  0.24238
28       1.13417e-06  1.17888  0.20814
30       2.13244e-07  1.07464  0.1739
32       3.21148e-08  1.02959  0.13966
 


==> data_fading/CRC/128_112/FER_Fading_SelComb_Div_2.txt <==
SNR 	FER			Comp
0       1  			164355
2       0.992064  	158633
4       0.775743  134421
6       0.403766  43913.3
8       0.111086  6824.29
10       0.0224359  1328.14
12       0.0043646  138.911
14       0.000855808  24.006
16       0.000156334  6.03046
18       2.31866e-05  2.41782
20       3.40781e-06  1.46337
22       6.75316e-07  1.17138
24       8.9754e-08  1.06529
25       3.95098e-08 1.04085
 


==> data_fading/CRC/128_112/FER_Fading_SelComb_Div_2_sweep.txt <==
 SNR 0 Min element 0.992064 param 0.9 _nRx 2
 SNR 1 Min element 0.984127 param 1.6 _nRx 2
 SNR 2 Min element 0.932085 param 1.3 _nRx 2
 SNR 3 Min element 0.853313 param 1.2 _nRx 2
 SNR 4 Min element 0.681731 param 1.1 _nRx 2
 SNR 5 Min element 0.448638 param 0.9 _nRx 2
 SNR 6 Min element 0.249315 param 1 _nRx 2
 SNR 7 Min element 0.128176 param 0.9 _nRx 2
 SNR 8 Min element 0.0475344 param 1 _nRx 2
 SNR 9 Min element 0.0170541 param 0.9 _nRx 2
 SNR 10 Min element 0.00576021 param 0.8 _nRx 2
 SNR 11 Min element 0.00197595 param 0.9 _nRx 2
 SNR 12 Min element 0.000485193 param 0.8 _nRx 2
 SNR 13 Min element 0.000140338 param 0.7 _nRx 2
 SNR 14 Min element 2.56082e-05 param 0.7 _nRx 2
 SNR 15 Min element 1.08084e-05 param 0.7 _nRx 2
 SNR 0 Min element 1 param 0 _nRx 2
 SNR 1 Min element 0.984127 param 1.1 _nRx 2
 SNR 2 Min element 0.940021 param 1.3 _nRx 2
 SNR 3 Min element 0.886125 param 0.9 _nRx 2
 SNR 4 Min element 0.731641 param 0.9 _nRx 2
 SNR 5 Min element 0.510187 param 1 _nRx 2
 SNR 6 Min element 0.303337 param 0.9 _nRx 2
 SNR 7 Min element 0.132772 param 0.9 _nRx 2
 SNR 8 Min element 0.0564279 param 0.9 _nRx 2
 SNR 9 Min element 0.0214035 param 1 _nRx 2
 SNR 10 Min element 0.0050105 param 0.8 _nRx 2
 SNR 11 Min element 0.00176342 param 0.8 _nRx 2
 SNR 12 Min element 0.000411039 param 0.8 _nRx 2
 SNR 13 Min element 0.000108939 param 0.7 _nRx 2
 SNR 14 Min element 2.63906e-05 param 0.7 _nRx 2
 SNR 15 Min element 1.05654e-05 param 0.7 _nRx 2
 SNR 16 Min element 1.67691e-06 param 0.6 _nRx 2
 SNR 17 Min element 5.22275e-07 param 0.6 _nRx 2
 SNR 18 Min element 1.32076e-07 param 0.5 _nRx 2
 SNR 19 Min element 2.73299e-08 param 0.5 _nRx 2
 


==> data_fading/CRC/128_112/FER_Fading_SelComb_Div_3.txt <==
SNR 	FER			Comp	
0       0.992064  166457
1       0.940021  145116
2       0.918831  129336
3       0.666664  85901.5
4       0.384202  43184.9
5       0.18116  14371.3
6       0.0828274  5360.29
7       0.0295033  1333.75
8       0.013054  361.809
9       0.00368806  129.726
10       0.00121012  34.823
11       0.000325336  12.8609
12       0.000104668  4.87719
13       2.67721e-05  2.61914
14       9.8603e-06  1.74446
15       2.2555e-06  1.34422
16       5.24033e-07  1.16923
17       1.70286e-07  1.08495
18       4.11198e-08  1.04261
 


==> data_fading/CRC/128_112/FER_Fading_SelComb_Div_3_sweep.txt <==
 SNR 0 Min element 0.984127 param 1.1 _nRx 3
 SNR 0.5 Min element 0.945888 param 1.3 _nRx 3
 SNR 1 Min element 0.925497 param 1.6 _nRx 3
 SNR 1.5 Min element 0.842974 param 1.3 _nRx 3
 SNR 2 Min element 0.787223 param 1.8 _nRx 3
 SNR 2.5 Min element 0.673696 param 1.2 _nRx 3
 SNR 3 Min element 0.539597 param 1.1 _nRx 3
 SNR 3.5 Min element 0.407887 param 1.4 _nRx 3
 SNR 4 Min element 0.294438 param 1.4 _nRx 3
 SNR 4.5 Min element 0.203805 param 1.3 _nRx 3
 SNR 5 Min element 0.120974 param 1.3 _nRx 3
 SNR 5.5 Min element 0.0873088 param 1.4 _nRx 3
 SNR 6 Min element 0.0474312 param 1.1 _nRx 3
 SNR 6.5 Min element 0.0241296 param 1.1 _nRx 3
 SNR 7 Min element 0.0117368 param 1.1 _nRx 3
 SNR 7.5 Min element 0.00672431 param 1.2 _nRx 3
 SNR 8 Min element 0.00346332 param 1.1 _nRx 3
 SNR 8.5 Min element 0.00152695 param 1.1 _nRx 3
 SNR 9 Min element 0.00069571 param 1.1 _nRx 3
 SNR 9.5 Min element 0.000384704 param 1.1 _nRx 3
 SNR 10 Min element 0.000184431 param 1.1 _nRx 3
 SNR 10.5 Min element 7.41726e-05 param 1 _nRx 3
 SNR 11 Min element 3.21165e-05 param 1 _nRx 3
 SNR 11.5 Min element 1.25951e-05 param 1 _nRx 3
 SNR 12 Min element 6.83009e-06 param 0.9 _nRx 3
 SNR 12.5 Min element 2.85308e-06 param 0.9 _nRx 3
 SNR 13 Min element 1.16241e-06 param 0.9 _nRx 3
 SNR 13.5 Min element 5.27394e-07 param 0.9 _nRx 3
 SNR 14 Min element 2.23287e-07 param 0.8 _nRx 3
 SNR 14.5 Min element 7.59967e-08 param 0.8 _nRx 3
 


==> data_fading/CRC/128_112/FER_Fading_SelComb_Div_4.txt <==
SNR 	FER			Comp	
0       0.961039  153864
1       0.838709  131194
2       0.627101  87193.5
3       0.385488  40569.1
4       0.175069  12675.6
5       0.0730765  3152.56
6       0.020625  704.842
7       0.00537649  186.71
8       0.00143113  40.5482
9       0.000356835  12.102
10       0.000103845  4.57743
11       1.67082e-05  2.24799
12       4.40494e-06  1.48598
13       8.83025e-07  1.19527
14       1.46785e-07  1.08192
15       2.9207e-08  1.03448
 


==> data_fading/CRC/128_112/FER_Fading_SelComb_Div_4_sweep.txt <==
 SNR 0 Min element 0.92487 param 1.9 _nRx 4
 SNR 0.5 Min element 0.877878 param 1.5 _nRx 4
 SNR 1 Min element 0.782304 param 1.5 _nRx 4
 SNR 1.5 Min element 0.652806 param 1.3 _nRx 4
 SNR 2 Min element 0.50818 param 1.5 _nRx 4
 SNR 2.5 Min element 0.415762 param 1.6 _nRx 4
 SNR 3 Min element 0.298296 param 1.3 _nRx 4
 SNR 3.5 Min element 0.195521 param 1.4 _nRx 4
 SNR 4 Min element 0.122803 param 1.3 _nRx 4
 SNR 4.5 Min element 0.0737118 param 1.5 _nRx 4
 SNR 5 Min element 0.0328313 param 1.4 _nRx 4
 SNR 5.5 Min element 0.0198358 param 1.4 _nRx 4
 SNR 6 Min element 0.0104165 param 1.4 _nRx 4
 SNR 6.5 Min element 0.00481725 param 1.3 _nRx 4
 SNR 7 Min element 0.00250448 param 1.3 _nRx 4
 SNR 7.5 Min element 0.00097354 param 1.3 _nRx 4
 SNR 0 Min element 0.926768 param 1.8 _nRx 4
 SNR 0.5 Min element 0.878361 param 1.9 _nRx 4
 SNR 1 Min element 0.811538 param 1.6 _nRx 4
 SNR 1.5 Min element 0.665035 param 1.4 _nRx 4
 SNR 2 Min element 0.532859 param 1.4 _nRx 4
 SNR 2.5 Min element 0.400978 param 1.7 _nRx 4
 SNR 3 Min element 0.316988 param 1.5 _nRx 4
 SNR 3.5 Min element 0.203361 param 1.3 _nRx 4
 SNR 4 Min element 0.115932 param 1.4 _nRx 4
 SNR 4.5 Min element 0.0716939 param 1.6 _nRx 4
 SNR 5 Min element 0.0376709 param 1.5 _nRx 4
 SNR 5.5 Min element 0.02134 param 1.4 _nRx 4
 SNR 6 Min element 0.00999268 param 1.3 _nRx 4
 SNR 6.5 Min element 0.00457262 param 1.3 _nRx 4
 SNR 7 Min element 0.00223218 param 1.3 _nRx 4
 SNR 7.5 Min element 0.00109927 param 1.3 _nRx 4
 SNR 8 Min element 0.000435007 param 1.3 _nRx 4
 SNR 8.5 Min element 0.000201624 param 1.3 _nRx 4
 SNR 9 Min element 7.19624e-05 param 1.3 _nRx 4
 SNR 9.5 Min element 3.22701e-05 param 1.2 _nRx 4
 SNR 10 Min element 1.36098e-05 param 1.2 _nRx 4
 SNR 10.5 Min element 5.39778e-06 param 1.2 _nRx 4
 SNR 11 Min element 1.8965e-06 param 1.1 _nRx 4
 SNR 11.5 Min element 6.25866e-07 param 1.1 _nRx 4
 SNR 12 Min element 2.76272e-07 param 1.1 _nRx 4
 SNR 12.5 Min element 8.7214e-08 param 1 _nRx 4
 


==> data_fading/CRC/128_112/FER_Fading_Sel_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp	
0       0.976912  58915.6
1       0.918282  54767.7
2       0.758897  36324.2
3       0.538142  23535.8
4       0.309623  11791.4
5       0.12323  4154.76
6       0.0436961  1334.11
7       0.0120604  336.631
8       0.00292108  78.2834
9       0.000847374  20.6032
10       0.000177226  5.54904
11       3.4528e-05  2.468
12       6.24707e-06  1.54974
13       1.14486e-06  1.2216
14       2.23487e-07  1.09331
14.5       9.32488e-08  1.06081
 


==> data_fading/CRC/128_112/FER_Fading_Sel_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.945887  87090.7
1       0.863054  77678.2
2       0.594024  39347.8
3       0.330779  19457.8
4       0.145383  6256.03
5       0.0415058  1669.86
6       0.0103034  331.928
7       0.00216779  64.0048
8       0.000465394  15.3086
9       8.39363e-05  4.00958
10       1.21408e-05  1.83776
11       1.73058e-06  1.27498
12       2.70792e-07  1.09672
12.5       7.46873e-08  1.05747
 


==> data_fading/CRC/128_112/FER_Fading_Sel_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.992064  51399
1       1  46876.8
2       0.992064  43566
3       0.916711  33905.6
4       0.685451  23733.2
5       0.508461  12550.7
6       0.278832  6475.56
7       0.129962  2750.99
8       0.0539643  1056.1
9       0.0164906  312.788
10       0.00466423  92.814
11       0.00138938  30.6061
12       0.000399028  10.1415
13       0.000126034  4.34759
14       2.77488e-05  2.35238
15       7.94356e-06  1.59509
16       1.81805e-06  1.27976
17       4.72675e-07  1.13575
18       1.12969e-07  1.0663
19       2.93673e-08  1.03213
 


==> data_fading/RLC/128_104/FER_AWGN.txt <==
SNR 	FER			Comp
0       1  8.54178e+06
1       0.976912  7.22878e+06
2       0.885576  7.03711e+06
3       0.5905  5.08931e+06
4       0.200112  2.11188e+06
5       0.0334982  377809
6       0.00257616  34938.9
7       0.0001132  1505.93
8       4.51294e-06  49.9993
9       1.81588e-07  3.51501
 

==> data_fading/RLC/128_104/FER_Fading.txt <==
SNR 	FER			Comp
0       1  8.13583e+06
1       1  8.33537e+06
2       1  8.02606e+06
3       1  7.88605e+06
4       0.992064  8.04473e+06
5       0.976912  8.26199e+06
6       0.916711  7.96881e+06
7       0.868485  7.22816e+06
8       0.677835  5.69578e+06
9       0.500418  4.52739e+06
10       0.388345  3.18603e+06
11       0.224973  2.32568e+06
12       0.132224  1.30428e+06
13       0.0599387  696100
14       0.0355265  413796
15       0.0172123  226874
16       0.00790174  93130.7
17       0.00380969  48298.4
18       0.00156521  22723
19       0.000684137  9520.2
20       0.000419151  4796.18
21       0.000163729  2150.91
22       9.51549e-05  971.691
23       3.90587e-05  519.516
24       2.16818e-05  247.106
25       1.07715e-05  130.439
26       7.48209e-06  69.4401
27       3.37906e-06  36.8765
28       2.19988e-06  21.9038
29       1.13835e-06  12.8771
30       6.89775e-07  8.65697
31       4.50867e-07  5.94167
32       2.85817e-07  4.28121
33       1.61186e-07  3.30903
34		 1.07983e-07  2.616
35       6.318e-08    2.17485



==> data_fading/RLC/128_104/FER_FadingGrand_findParameter_15dB.txt <==
  Threshold		FER
  0        0.757645  0.242355
  0.1        0.548914  1.99588
  0.2        0.271983  23.1423
  0.3        0.0661455  118.234
  0.4        0.0150774  383.918
  0.5        0.00933217  1217.35
  0.6        0.00830709  3472.57
  0.7        0.00945116  8450.74
  0.8        0.00828977  15803.4
  0.9        0.00966454  27085.6
  1.00        0.00894152  42150.7
  1.1        0.0101204  61610.9
  1.2        0.0114051  82582.7
  1.3        0.0116074  102589
  1.4        0.0124561  118584
  1.5        0.0153525  143728
  1.6        0.0144484  161202
  1.7        0.0143226  163434
  1.8        0.013714  155136
  1.9        0.0187661  181872
  1.95        0.0151454  178653
 


==> data_fading/RLC/128_104/FER_FadingGrand_findParameter_20dB.txt <==
    Threshold		FER
  0        0.330082  0.669918
  0.1        0.133741  1.1064
  0.20        0.00798625  3.01573
  0.3        0.000151417  7.75041
  0.4        4.81422e-05  .5831
  0.5        5.63629e-05  52.2069
  0.6        8.10068e-05  120.808
  0.7        7.75552e-05  250.475
  0.8        9.40703e-05  459.392
  0.9        9.93562e-05  752.518
  1.00        0.000140476  1196.35
  1.1        0.000155832  1546.49
  1.2        0.000207524  2333.8
  1.3        0.000224577  2529.22
  1.4        0.000247419  2972.06
  1.5        0.000285138  3139.26
  1.6        0.000277335  3822.19
  1.7        0.000274998  3776.97
  1.8        0.000311888  4142.1
  1.9        0.000284931  4384.34
  1.95        0.000331656  4439.21


==> data_fading/RLC/128_104/FER_FadingGrand_findParameter_25dB.txt <==
  Threshold		FER
  0        0.119256  0.880744
  0.1        0.00521806  0.993642
  0.2        1.37037e-06  1.28931
  0.3        3.06704e-07  1.92479
  0.4        3.81048e-07  3.09271
  0.5        5.57294e-07  5.09905
  0.6        9.3076e-07  8.2848
  0.7        1.26464e-06  12.992
  0.8        2.05427e-06  19.7067
  0.9        2.85039e-06  28.1838
  1.00        3.9155e-06  37.987
  1.1        4.94509e-06  49.3848
  1.2        5.3435e-06  63.6768
  1.3        7.68514e-06  74.3706
  1.4        7.71939e-06  86.8359
  1.5        8.4603e-06  90.9431
  1.6        9.92199e-06  99.0546
  1.7        9.83161e-06  113.597
  1.8        1.09405e-05  112.887
  1.9        1.11271e-05  115.933
  1.95        1.17908e-05  120.532


==> data_fading/RLC/128_104/FER_FadingGrand_findParameter_sweep.txt <==
 SNR 0 Min element 1 param 0
 SNR 0 Min element 1 param 0
 SNR 1 Min element 1 param 0
 SNR 2 Min element 1 param 0
 SNR 3 Min element 0.984127 param 1.3
 SNR 4 Min element 0.984127 param 1.2
 SNR 5 Min element 0.946609 param 1.3
 SNR 6 Min element 0.893434 param 0.7
 SNR 7 Min element 0.756044 param 1
 SNR 8 Min element 0.609057 param 1.4
 SNR 9 Min element 0.468853 param 1.1
 SNR 10 Min element 0.298789 param 0.8
 SNR 11 Min element 0.172652 param 0.7
 SNR 12 Min element 0.0845212 param 0.6
 SNR 13 Min element 0.0393267 param 0.7
 SNR 14 Min element 0.0180593 param 0.6
 SNR 15 Min element 0.00747917 param 0.7
 SNR 16 Min element 0.0029859 param 0.6
 SNR 17 Min element 0.00113248 param 0.5
 SNR 18 Min element 0.000448843 param 0.5
 SNR 19 Min element 0.000146416 param 0.4
 SNR 20 Min element 4.44058e-05 param 0.5
 SNR 21 Min element 1.72961e-05 param 0.5
 SNR 22 Min element 6.59722e-06 param 0.4
 SNR 23 Min element 2.26616e-06 param 0.3
 


==> data_fading/RLC/128_104/FER_Fading_MRC_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  thresh
0       0.490274  3.40787e+06  1.706
0.5       0.404371  2.54102e+06  1.66046
1       0.243341  1.57682e+06  1.61492
1.5       0.152996  1.06042e+06  1.56938
2       0.0788608  550388  1.52384
2.5       0.0333987  264142  1.4783
3       0.0151721  131412  1.43276
3.5       0.00786805  58875.7  1.38722
4       0.00298119  24706.6  1.34168
4.5       0.00120607  10481.7  1.29614
5       0.000511873  4063.65  1.2506
5.5       0.000166402  1614.07  1.20506
6       5.3607e-05  550.99  1.15952
6.5       2.30156e-05  204.649  1.11398
7       8.4038e-06  81.4281  1.06844
7.5       3.57124e-06  33.6235  1.0229
8       1.57338e-06  15.7267  0.97736
8.5       6.78601e-07  7.84166  0.93182
9       3.06226e-07  4.51306  0.88628
9.5       1.22104e-07  2.93273  0.84074
 

 


==> data_fading/RLC/128_104/FER_Fading_MRC_4_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  thresh
0       0.104308  828364  1.679
0.5       0.0401331  402878  1.64372
1       0.0198132  201040  1.60844
1.5       0.0081932  74491  1.57316
2       0.00377128  30974.8  1.53788
2.5       0.00117217  12944.6  1.5026
3       0.000356591  4351.66  1.46732
3.5       0.000144595  1579.25  1.43204
4       5.02912e-05  515.779  1.39676
4.5       1.63903e-05  164.883  1.36148
5       7.63694e-06  64.503  1.3262
5.5       2.74479e-06  24.72  1.29092
6       1.03632e-06  11.2961  1.25564
6.5       4.39951e-07  5.62753  1.22036
7       1.58384e-07  3.37963  1.18508
7.5     6.80755e-08  2.28  1.18508
 


==> data_fading/RLC/128_104/FER_Fading_MRC_Div_2.txt <==
SNR 	FER			Comp
0       0.984127   8.31629e+06
1       0.924148   7.54824e+06
2       0.712971   6.15873e+06
3       0.398101   3.64543e+06
4       0.238668   2.12831e+06
5       0.0926427   1.03832e+06
6       0.0308577   372408
7       0.00823015   116232
8       0.00217682   29579.7
9       0.000593416   7301.53
10       0.000133042   2105.85
11       4.41811e-05   504.348
12       1.34101e-05   131.176
13       4.01692e-06   42.8551
14       1.20399e-06   15.4083
15       5.20151e-07   6.84126
16       2.24399e-07   3.65422
17       8.60665e-08   2.36271


==> data_fading/RLC/128_104/FER_Fading_MRC_Div_2_sweep.txt <==
 SNR 0 Min element 0.992064 param 0.2 _nRx 2
 SNR 1 Min element 0.976191 param 0.2 _nRx 2
 SNR 2 Min element 0.984127 param 0 _nRx 2
 SNR 3 Min element 0.926219 param 0.2 _nRx 2
 SNR 4 Min element 0.767032 param 0.2 _nRx 2
 SNR 5 Min element 0.690653 param 0.2 _nRx 2
 SNR 0 Min element 0.947236 param 1.9 _nRx 2
 SNR 1 Min element 0.838081 param 1.3 _nRx 2
 SNR 2 Min element 0.612763 param 1.6 _nRx 2
 SNR 3 Min element 0.406764 param 1.7 _nRx 2
 SNR 4 Min element 0.172446 param 1.8 _nRx 2
 SNR 5 Min element 0.0737642 param 1.7 _nRx 2
 SNR 6 Min element 0.0204834 param 1 _nRx 2
 SNR 7 Min element 0.00442504 param 0.9 _nRx 2
 SNR 8 Min element 0.000949092 param 0.9 _nRx 2
 SNR 9 Min element 0.000178466 param 0.8 _nRx 2
 SNR 10 Min element 3.04647e-05 param 0.8 _nRx 2
 SNR 11 Min element 5.20085e-06 param 0.7 _nRx 2
 SNR 12 Min element 1.11004e-06 param 0.6 _nRx 2
 SNR 13 Min element 2.52938e-07 param 0.5 _nRx 2 


==> data_fading/RLC/128_104/FER_Fading_MRC_Div_3.txt <==
SNR 	FER			Comp
0       0.517766  5.03623e+06
0.5       0.380955  3.23549e+06
1       0.257828  2.71135e+06
1.5       0.150461  1.59171e+06
2       0.0851847  844488
2.5       0.051312  574395
3       0.0201014  250410
3.5       0.00895946  121396
4       0.00513411  57986.8
4.5       0.00190103  27977.9
5       0.000826236  9702.93
5.5       0.00035615  4698.73
6       0.000130065  1816.61
6.5       6.28691e-05  700.719
7       2.84146e-05  305.738
7.5       1.06774e-05  138.138
8       4.71645e-06  51.9908
8.5       2.62879e-06  26.6285
9       1.3506e-06  14.2787
9.5       6.41822e-07  8.10634
10       3.62197e-07  4.91151
10.5       1.48944e-07  3.37167
11       8.47121e-08  2.46653
 


==> data_fading/RLC/128_104/FER_Fading_MRC_Div_4.txt <==
SNR 	FER			Comp
0       0.103579  1.04998e+06
0.5       0.0431818  579889
1       0.0214281  284462
1.5       0.00944524  117461
2       0.00423484  50847.2
2.5       0.00130833  20332.6
3       0.000595144  7703.58
3.5       0.000218185  2714.65
4       7.75351e-05  907.314
4.5       2.50213e-05  334.509
5       7.82349e-06  113.632
5.5       4.07037e-06  46.715
6       1.94537e-06  21.188
6.5       8.19085e-07  9.55533
7       3.22248e-07  5.28008
7.5       1.66885e-07  3.28823
8       7.1273e-08  2.2779


==> data_fading/RLC/128_104/FER_Fading_MRC_Div_4_sweep.txt <==
 SNR 0 Min element 0.0879914 param 1.5 _nRx 4
 SNR 0.5 Min element 0.0414036 param 1.4 _nRx 4
 SNR 1 Min element 0.0197931 param 1.6 _nRx 4
 SNR 1.5 Min element 0.00833261 param 1.6 _nRx 4
 SNR 2 Min element 0.00309919 param 1.6 _nRx 4
 SNR 2.5 Min element 0.00112514 param 1.5 _nRx 4
 SNR 3 Min element 0.000390205 param 1.5 _nRx 4
 SNR 3.5 Min element 0.000136522 param 1.4 _nRx 4
 SNR 4 Min element 4.67151e-05 param 1.4 _nRx 4
 SNR 4.5 Min element 1.48193e-05 param 1.3 _nRx 4
 SNR 5 Min element 6.34305e-06 param 1.4 _nRx 4
 SNR 5.5 Min element 2.42944e-06 param 1.3 _nRx 4
 SNR 6 Min element 1.01987e-06 param 1.1 _nRx 4
 SNR 6.5 Min element 3.15267e-07 param 1.2 _nRx 4
 SNR 7 Min element 1.26267e-07 param 1.1 _nRx 4
 


==> data_fading/RLC/128_104/FER_Fading_MRC_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  thresh
0       0.961039  3.00847e+06  1.325
1       0.887036  2.5756e+06  1.2671
2       0.700779  1.80356e+06  1.2092
3       0.36759  959759  1.1513
4       0.185255  533319  1.0934
5       0.0703052  182694  1.0355
6       0.0216117  58915  0.9776
7       0.00522439  17837.2  0.9197
8       0.000946971  3387.56  0.8618
9       0.000169019  729.858  0.8039
10       3.06286e-05  162.951  0.746
11       6.17702e-06  40.1015  0.6881
12       1.33011e-06  12.137  0.6302
13       3.15191e-07  4.84478  0.5723
14       9.70506e-08  2.5522  0.5144



==> data_fading/RLC/128_104/FER_Fading_SRGrand_bestParameter.txt <==
SNR 	FER			Comp  
0       1  3.5301e+06  1.23
1       1  3.29555e+06  1.1904
2       1  2.99192e+06  1.1528
3       1  2.58258e+06  1.1152
4       0.976191  2.18088e+06  1.0776
5       0.984127  2.03425e+06  1.04
6       0.903758  1.65613e+06  1.0024
7       0.84853  1.28422e+06  0.9648
8       0.5995  917274  0.9272
9       0.496066  584995  0.8896
10       0.299613  341040  0.852
11       0.170765  170647  0.8144
12       0.088678  78137.7  0.7768
13       0.0532302  43138.9  0.7392
14       0.0244404  16548.8  0.7016
15       0.00775727  5661.59  0.664
16       0.00310765  2165.39  0.6264
17       0.00113757  834.522  0.5888
18       0.000507751  301.682  0.5512
19       0.000159231  109.74  0.5136
20       5.47779e-05  42.4034  0.476
21       1.59591e-05  17.8844  0.4384
22       7.4307e-06  8.58535  0.4008
23       2.62126e-06  4.58578  0.3632
24       7.87149e-07  2.80059  0.3256
25       3.11715e-07  1.94286  0.288
26       8.8286e-08  1.50221   0.2504




==> data_fading/RLC/128_104/FER_Fading_SelComb_Div_2.txt <==
SNR 	FER			Comp
0       0.984127  7.86868e+06
1       0.976912  7.56685e+06
2       0.932712  8.16341e+06
3       0.783754  6.47468e+06
4       0.525612  5.01383e+06
5       0.304861  2.70628e+06
6       0.151006  1.49844e+06
7       0.0531327  606040
8       0.0156712  196149
9       0.00410768  53108.7
10       0.00110352  14805.1
11       0.000259578  3639.81
12       7.99636e-05  1038.75
13       2.29382e-05  260.629
14       6.97821e-06  73.149
15       2.35811e-06  24.1948
16       8.57868e-07  9.91305
17       3.03419e-07  4.87126
18       1.25133e-07  2.88481


==> data_fading/RLC/128_104/FER_Fading_SelComb_Div_2_sweep.txt <==
 SNR 0 Min element 0.992064 param 1.7 _nRx 2
 SNR 1 Min element 0.976191 param 1.9 _nRx 2
 SNR 2 Min element 0.910895 param 1.3 _nRx 2
 SNR 3 Min element 0.739436 param 1.5 _nRx 2
 SNR 4 Min element 0.484889 param 1.1 _nRx 2
 SNR 5 Min element 0.263952 param 1.4 _nRx 2
 SNR 6 Min element 0.106226 param 1.3 _nRx 2
 SNR 7 Min element 0.0329409 param 1.3 _nRx 2
 SNR 8 Min element 0.00912565 param 1.1 _nRx 2
 SNR 9 Min element 0.00197333 param 1.2 _nRx 2
 SNR 10 Min element 0.000407827 param 1.1 _nRx 2
 SNR 11 Min element 6.33766e-05 param 1 _nRx 2
 SNR 12 Min element 1.16579e-05 param 1 _nRx 2
 SNR 13 Min element 2.48534e-06 param 0.9 _nRx 2
 SNR 14 Min element 4.90011e-07 param 0.9 _nRx 2
 SNR 15 Min element 1.26074e-07 param 0.8 _nRx 2
 SNR 16 Min element 3.90369e-08 param 0.7 _nRx 2 


==> data_fading/RLC/128_104/FER_Fading_SelComb_Div_3.txt <==
SNR 	FER			Comp
0       0.984127  7.78857e+06
0.5       0.937951  7.40359e+06
1       0.907315  7.207e+06
1.5       0.714396  5.76429e+06
2       0.672686  5.27977e+06
2.5       0.486738  4.13516e+06
3       0.42404  3.67108e+06
3.5       0.263514  2.42031e+06
4       0.135058  1.42547e+06
4.5       0.0740635  900433
5       0.0437062  515177
5.5       0.0197446  225917
6       0.0100512  114031
6.5       0.00400742  49973
7       0.00173893  21110.9
7.5       0.000677363  11083.2
8       0.000339826  4711.34
8.5       0.000134219  1802.08
9       5.66434e-05  713.368
9.5       2.48552e-05  309.868
10       1.07963e-05  133.1
10.5       6.13287e-06  61.598
11       2.78633e-06  27.9435
11.5       1.6173e-06  15.4325
12       8.17211e-07  8.84126
12.5       3.90686e-07  5.27804
13       1.69255e-07  3.47131
13.5       1.04699e-07  2.5368
14          6.0e-08  1.99 


==> data_fading/RLC/128_104/FER_Fading_SelComb_Div_3_sweep.txt <==
 SNR 0 Min element 0.933261 param 1.7 _nRx 3
 SNR 0.5 Min element 0.882836 param 1.8 _nRx 3
 SNR 1 Min element 0.823133 param 1.9 _nRx 3
 SNR 1.5 Min element 0.707874 param 1.8 _nRx 3
 SNR 2 Min element 0.564678 param 1.5 _nRx 3
 SNR 2.5 Min element 0.4264 param 1.6 _nRx 3
 SNR 3 Min element 0.316843 param 1.6 _nRx 3
 SNR 3.5 Min element 0.205159 param 1.5 _nRx 3
 SNR 4 Min element 0.127807 param 1.6 _nRx 3
 SNR 4.5 Min element 0.0625367 param 1.7 _nRx 3
 SNR 5 Min element 0.0312506 param 1.5 _nRx 3
 SNR 5.5 Min element 0.0142089 param 1.5 _nRx 3
 SNR 6 Min element 0.00598489 param 1.5 _nRx 3
 SNR 6.5 Min element 0.00243407 param 1.5 _nRx 3
 SNR 7 Min element 0.000907979 param 1.5 _nRx 3
 SNR 7.5 Min element 0.000344214 param 1.5 _nRx 3
 SNR 8 Min element 0.000138777 param 1.4 _nRx 3
 SNR 8.5 Min element 5.48017e-05 param 1.5 _nRx 3
 SNR 9 Min element 2.15366e-05 param 1.4 _nRx 3
 SNR 9.5 Min element 7.62365e-06 param 1.4 _nRx 3
 SNR 10 Min element 2.92383e-06 param 1.3 _nRx 3
 SNR 10.5 Min element 1.33888e-06 param 1.3 _nRx 3
 SNR 11 Min element 5.76143e-07 param 1.2 _nRx 3
 SNR 11.5 Min element 2.3347e-07 param 1.2 _nRx 3 


==> data_fading/RLC/128_104/FER_Fading_SelComb_Div_4.txt <==
SNR 	FER			Comp
0       0.886298  7.20976e+06
0.5       0.744623  6.69291e+06
1       0.650416  5.5033e+06
1.5       0.51047  4.33435e+06
2       0.36995  3.46768e+06
2.5       0.238083  2.23706e+06
3       0.127929  1.40567e+06
3.5       0.0682652  707559
4       0.030176  354631
4.5       0.0141402  170901
5       0.00661025  79700.1
5.5       0.00297163  37974.8
6       0.00085333  11558.8
6.5       0.00034513  4041.47
7       0.000126742  1617.31
7.5       4.36505e-05  596.785
8       2.07368e-05  222.334
8.5       9.17185e-06  89.8248
9       2.87723e-06  34.8997
9.5       1.48565e-06  15.4713
10       6.47925e-07  7.97548
10.5       2.50283e-07  4.46304
11       1.33282e-07  2.93827
11.5       6.16163e-08  2.11251


==> data_fading/RLC/128_104/FER_Fading_SelComb_Div_4_sweep.txt <==
 SNR 0 Min element 0.84982 param 1.6 _nRx 4
 SNR 0.5 Min element 0.758481 param 1.9 _nRx 4
 SNR 1 Min element 0.614531 param 1.8 _nRx 4
 SNR 1.5 Min element 0.463247 param 1.9 _nRx 4
 SNR 2 Min element 0.30024 param 1.7 _nRx 4
 SNR 2.5 Min element 0.193869 param 1.8 _nRx 4
 SNR 3 Min element 0.102222 param 1.7 _nRx 4
 SNR 3.5 Min element 0.0511347 param 1.9 _nRx 4
 SNR 4 Min element 0.026967 param 1.7 _nRx 4
 SNR 4.5 Min element 0.0104031 param 1.8 _nRx 4
 SNR 5 Min element 0.00403321 param 1.7 _nRx 4
 SNR 5.5 Min element 0.00182697 param 1.7 _nRx 4
 SNR 6 Min element 0.000594739 param 1.8 _nRx 4
 SNR 6.5 Min element 0.000215875 param 1.6 _nRx 4
 SNR 7 Min element 6.82009e-05 param 1.8 _nRx 4
 SNR 7.5 Min element 2.41617e-05 param 1.6 _nRx 4
 SNR 8 Min element 8.39835e-06 param 1.6 _nRx 4
 SNR 8 Min element 9.12821e-06 param 1.6 _nRx 4
 SNR 8.5 Min element 3.75369e-06 param 1.5 _nRx 4
 SNR 8.5 Min element 3.45031e-06 param 1.6 _nRx 4
 SNR 9 Min element 1.6309e-06 param 1.6 _nRx 4
 SNR 9 Min element 1.51132e-06 param 1.5 _nRx 4
 SNR 9.5 Min element 5.52387e-07 param 1.5 _nRx 4
 SNR 9.5 Min element 4.92875e-07 param 1.5 _nRx 4
 SNR 10 Min element 1.97172e-07 param 1.4 _nRx 4
 SNR 10.5 Min element 1.34703e-07 param 1.3 _nRx 4
 


==> data_fading/RLC/128_104/FER_Fading_Sel_3_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       0.950483  5.61391e+06
0.5       0.876307  4.8983e+06
1       0.914141  4.74531e+06
1.5       0.724466  3.84842e+06
2       0.642177  3.43664e+06
2.5       0.477226  2.57178e+06
3       0.36259  1.88481e+06
3.5       0.22835  1.24666e+06
4       0.137669  726209
4.5       0.0714804  371367
5       0.033129  190390
5.5       0.016218  101323
6       0.00585933  48862.4
6.5       0.00254481  19229.4
7       0.00106135  8866.27
7.5       0.000402089  3061.33
8       0.000160267  1264.3
8.5       5.03749e-05  465.041
9       1.96181e-05  191.823
9.5       9.69252e-06  77.36
10       3.3139e-06  33.8027
10.5       1.71979e-06  16.2608
11       7.60536e-07  8.46181
11.5       3.48826e-07  4.93833
12       1.4095e-07  3.22368
12.5      9.7e-08    2.3
 


==> data_fading/RLC/128_104/FER_Fading_Sel_SRGrand_bestParameter.txt <==
SNR 	FER			Comp
0       1  4.78151e+06
1       1  4.54968e+06
2       0.947236  4.0418e+06
3       0.79621  3.06279e+06
4       0.497744  1.79021e+06
5       0.280073  1.03099e+06
6       0.12918  442852
7       0.0403809  130032
8       0.00859332  34038.9
9       0.00197563  7823.82
10       0.000364352  1651.73
11       6.41861e-05  342.1
12       1.34079e-05  76.558
13       2.76136e-06  19.8498
14       5.21817e-07  6.78442
15       1.37357e-07  3.1413
16       2.82e-08  1.90 


==> data_fading/RLC/128_104/RLC_128_104_Line.txt <==

SNR	Threshold	Line
3	1.137500e+00	1.115200e+00
4	1.100000e+00	1.077600e+00
5	1.066667e+00	1.040000e+00
6	1.035714e+00	1.002400e+00
7	1.006250e+00	9.648000e-01
8	9.500000e-01	9.272000e-01
9	8.875000e-01	8.896000e-01
10	8.312500e-01	8.520000e-01
11	7.875000e-01	8.144000e-01
12	7.437500e-01	7.768000e-01
13	7.062500e-01	7.392000e-01
14	6.625000e-01	7.016000e-01
15	6.250000e-01	6.640000e-01
16	5.937500e-01	6.264000e-01
17	5.625000e-01	5.888000e-01
18	5.312500e-01	5.512000e-01
19	5.000000e-01	5.136000e-01
20	4.625000e-01	4.760000e-01
21	4.250000e-01	4.384000e-01
22	4.000000e-01	4.008000e-01
23	3.687500e-01	3.632000e-01
24	3.312500e-01	3.256000e-01
25	3.142857e-01	2.880000e-01
26	2.916667e-01	2.504000e-01
27	2.700000e-01	2.128000e-01

